Robust Membership Encoding: Inference Attacks and Copyright Protection for Deep Learning

Machine learning as a service (MLaaS), and algorithm marketplaces are on a rise. Data holders can easily train complex models on their data using third party provided learning codes. Training accurate ML models requires massive labeled data and advanced learning algorithms. The resulting models are considered as intellectual property of the model owners and their copyright should be protected. Also, MLaaS needs to be trusted not to embed secret information about the training data into the model, such that it could be later retrieved when the model is deployed. In this paper, we present \emph{membership encoding} for training deep neural networks and encoding the membership information, i.e. whether a data point is used for training, for a subset of training data. Membership encoding has several applications in different scenarios, including robust watermarking for model copyright protection, and also the risk analysis of stealthy data embedding privacy attacks. Our encoding algorithm can determine the membership of significantly redacted data points, and is also robust to model compression and fine-tuning. It also enables encoding a significant fraction of the training set, with negligible drop in the model's prediction accuracy.

==> data/cifar10_epoch_fc_loss.dat <==
epoch	m	nm	d	t
0	1.746551	1.727334	0.698366	1.721905
2	1.103385	1.084687	0.690634	1.111732
4	0.840443	0.827326	0.690268	0.875039
6	0.658813	0.646215	0.690229	0.70204
8	0.618414	0.619936	0.689847	0.698763
10	0.629501	0.633964	0.68924	0.730073
12	0.639984	0.657261	0.688814	0.748378
14	0.413797	0.420753	0.688187	0.526711
16	0.474196	0.481482	0.687487	0.588512
18	0.437666	0.455968	0.68675	0.569808
20	0.462918	0.489695	0.686135	0.600777
22	0.380774	0.413719	0.6822	0.543423
24	0.425233	0.517264	0.661697	0.636822
26	0.368779	0.43367	0.570414	0.576842
28	0.410173	0.488434	0.412264	0.603917
30	0.471323	0.515376	0.273146	0.623432
32	0.472854	0.510801	0.207205	0.636771
34	0.449036	0.431056	0.16841	0.560021
36	0.434836	0.441402	0.15288	0.561327
38	0.371141	0.399931	0.139285	0.518255
40	0.392944	0.356544	0.051554	0.462361
42	0.397006	0.307274	0.011202	0.440113
44	0.38557	0.299693	0.007382	0.440897
46	0.38113	0.293988	0.005799	0.436342
48	0.374651	0.271643	0.005234	0.431887
50	0.360423	0.258649	0.005056	0.42792
52	0.357163	0.265563	0.004401	0.433414
54	0.335306	0.248543	0.003809	0.429197
56	0.356703	0.272246	0.003632	0.445958
58	0.334893	0.252247	0.003149	0.434494
60	0.333647	0.248015	0.002953	0.433172
62	0.326893	0.242395	0.002612	0.43033
64	0.325568	0.250389	0.00267	0.433468
66	0.322782	0.239791	0.002408	0.428807
68	0.327453	0.24593	0.002489	0.433828
70	0.315754	0.243877	0.002534	0.433837
72	0.321848	0.245784	0.002344	0.435516
74	0.326965	0.246212	0.002378	0.435086
76	0.338745	0.258549	0.002182	0.445458
78	0.331927	0.273389	0.00652	0.451373
80	0.329622	0.261554	0.002349	0.444526
82	0.324801	0.258573	0.00531	0.444467
84	0.332721	0.271242	0.006393	0.452083
86	0.328618	0.254842	0.001817	0.447611
88	0.32194	0.248409	0.001986	0.447632
90	0.326243	0.265096	0.005256	0.457322
92	0.335605	0.26808	0.002074	0.456716
94	0.327547	0.256953	0.001908	0.452014
96	0.341487	0.262894	0.004601	0.456858
98	0.332349	0.262069	0.001852	0.456694


==> data/cifar10_epoch_res_loss.dat <==
epoch	m	nm	d	t
0	1.385216	1.36741	0.706163	1.371057
2	0.977896	0.971684	0.692553	1.010864
4	0.74119	0.732696	0.690464	0.78299
6	0.632911	0.615263	0.688896	0.682158
8	0.520188	0.514278	0.686995	0.580014
10	0.588669	0.55555	0.685916	0.635002
12	0.482558	0.470838	0.682647	0.562317
14	0.439149	0.430644	0.679329	0.509815
16	0.439598	0.433274	0.675161	0.503566
18	0.408253	0.399952	0.66852	0.502947
20	0.501324	0.500233	0.662212	0.606411
22	0.359377	0.345756	0.645258	0.451255
24	0.3721	0.363413	0.627859	0.474313
26	0.34613	0.346001	0.598229	0.452969
28	0.368494	0.355997	0.566867	0.464627
30	0.311083	0.309493	0.519475	0.421039
32	0.300125	0.292251	0.47212	0.408347
34	0.290514	0.288824	0.422863	0.419838
36	0.368114	0.370935	0.384756	0.487005
38	0.310821	0.305001	0.349386	0.41264
40	0.166826	0.163331	0.21014	0.29058
42	0.139217	0.137214	0.091216	0.279371
44	0.123773	0.123468	0.063408	0.277333
46	0.116697	0.113498	0.049093	0.277634
48	0.107118	0.106051	0.040699	0.281077
50	0.102851	0.100657	0.035595	0.281844
52	0.092825	0.093162	0.03162	0.284819
54	0.087041	0.087724	0.029851	0.286219
56	0.086842	0.088627	0.027814	0.291816
58	0.079931	0.081526	0.026506	0.296538
60	0.069252	0.068012	0.022259	0.283166
62	0.064227	0.063223	0.016446	0.28107
64	0.061714	0.060759	0.015101	0.278868
66	0.060853	0.05932	0.014663	0.283287
68	0.060341	0.059363	0.014073	0.284303


==> data/cifar10_epoch_vgg_loss.dat <==
epoch	m	nm	d	t
0	1.579509	1.570597	0.69648	1.567339
2	0.920943	0.919512	0.687932	0.95472
4	0.675193	0.655978	0.667317	0.709634
6	0.573718	0.561168	0.581333	0.627668
8	0.506046	0.486054	0.397055	0.585509
10	0.445189	0.43896	0.257842	0.551014
12	0.414783	0.401637	0.199388	0.533981
14	0.426104	0.422729	0.167189	0.558815
16	0.422177	0.417668	0.154543	0.568401
18	0.387917	0.377176	0.145156	0.54288
20	0.36186	0.34971	0.140891	0.512919
22	0.425996	0.415282	0.134547	0.57194
24	0.326846	0.31874	0.133808	0.485709
26	0.40703	0.401675	0.126144	0.566324
28	0.371865	0.361507	0.12714	0.541866
30	0.348379	0.342893	0.127162	0.525008
32	0.340046	0.328018	0.123893	0.50551
34	0.287839	0.284661	0.123541	0.462918
36	0.352271	0.340795	0.125222	0.54452
38	0.333304	0.314169	0.120911	0.518329
40	0.171487	0.166139	0.043064	0.375245
42	0.138782	0.132612	0.00579	0.360472
44	0.121158	0.117262	0.003453	0.362786
46	0.108881	0.103795	0.00265	0.356915
48	0.09825	0.095636	0.002283	0.368647
50	0.090816	0.088786	0.002031	0.36687
52	0.08557	0.082415	0.00199	0.378559
54	0.078177	0.072049	0.001863	0.372645
56	0.074995	0.06939	0.001865	0.380135
58	0.065469	0.061016	0.001973	0.381984
60	0.056845	0.05311	0.001213	0.36929
62	0.053206	0.050149	0.000868	0.368122
64	0.050394	0.047515	0.000739	0.368069
66	0.051283	0.048184	0.000695	0.365828
68	0.050586	0.046611	0.000648	0.370286
70	0.048729	0.045105	0.000658	0.368685
72	0.046954	0.043043	0.000607	0.368374
74	0.046258	0.042648	0.000582	0.370993
76	0.045311	0.042156	0.000606	0.370656
78	0.044349	0.041336	0.00057	0.371185


==> data/cifar_conv5-1_emb_pca.dat <==
x	y	label
0.60451066494	0.0521454662085	a
0.743023693562	0.0773895978928	a
0.677246212959	0.0762867331505	a
0.629592657089	0.0433833040297	a
0.683032333851	0.0641799941659	a
0.783730626106	0.0512290000916	a
0.835422813892	0.0618766695261	a
0.648879647255	0.0562303885818	a
0.765866041183	0.0653525814414	a
0.656789362431	0.0547409504652	a
0.721247315407	0.0735197216272	a
0.599014282227	0.0225994810462	a
0.723165750504	0.0697698742151	a
0.693619310856	0.0454708337784	a
0.73420727253	0.0683309286833	a
0.655265748501	0.0369367189705	a
0.690824449062	0.0538404509425	a
0.672853291035	0.0254851523787	a
0.686642289162	0.0427621454	a
0.81771916151	0.0704923942685	a
0.662052929401	0.0501742362976	a
0.632167458534	0.033283919096	a
0.810404598713	0.034829813987	a
0.746707379818	0.0658555179834	a
0.758013546467	0.0308021195233	a
0.654585897923	0.0386802665889	a
0.620297431946	0.0828121751547	a
0.709029734135	0.0520472787321	a
0.707794249058	0.0768849998713	a
0.76869893074	0.0863040015101	a
0.551675915718	0.0129330875352	a
0.717497467995	0.102123774588	a
0.609291195869	0.0891424193978	a
0.669796347618	0.0404463112354	a
0.799781560898	0.0862548723817	a
0.584936618805	0.0970336943865	a
0.77009254694	0.0766112729907	a
0.588486075401	0.0358162745833	a
0.673444211483	0.0999502614141	a
0.926639139652	0.0996643677354	a
0.630053281784	0.0559554062784	a
0.691336512566	0.0385286733508	a
0.789927959442	0.0675453320146	a
0.688111782074	0.0697589144111	a
0.807572603226	0.0654571801424	a
0.674932539463	0.0628135204315	a
0.581318736076	0.0636729151011	a
0.686389386654	0.0570859834552	a
0.661161363125	0.0299917180091	a
0.664127647877	0.0374265946448	a
0.610566973686	0.0308777671307	a
0.622488558292	0.0606418028474	a
0.825091004372	0.0434325113893	a
0.769520759583	0.0697340816259	a
0.685759603977	0.0210237260908	a
0.734859406948	0.00608717929572	a
0.746479988098	0.0377521216869	a
0.573483884335	0.0592283979058	a
0.717395246029	0.0713994503021	a
0.795937359333	0.0562959946692	a
0.618743598461	0.0696634724736	a
0.769207417965	0.107057191432	a
0.639051914215	0.0460673719645	a
0.756826937199	0.0543004795909	a
0.685963928699	0.0422909967601	a
0.523380100727	0.0581570863724	a
0.64334911108	0.124755091965	a
0.588762819767	0.0248440988362	a
0.724481105804	0.101937785745	a
0.637067437172	0.0521455556154	a
0.754563510418	0.038167219609	a
0.70788872242	0.0368388965726	a
0.717033088207	0.0641626566648	a
0.63931030035	0.0641127228737	a
0.751568377018	0.0134258270264	a
0.620977342129	0.0639487802982	a
0.629728555679	0.0468741692603	a
0.734345078468	0.103097081184	a
0.749972224236	0.0836035013199	a
0.619501233101	0.0750162005424	a
0.77984136343	0.0643565654755	a
0.709096729755	0.0519984588027	a
0.580541610718	0.0521452315152	a
0.780806601048	0.0345792062581	a
0.681060314178	0.0243141129613	a
0.637985050678	0.0466185733676	a
0.653873503208	0.0511652491987	a
0.6394546628	0.0692888647318	a
0.65631300211	0.0655227527022	a
0.773237347603	0.0715458467603	a
0.716933131218	0.0510771349072	a
0.764473736286	0.0891870707273	a
0.659186959267	0.0463811829686	a
0.637020885944	0.0347584821284	a
0.608657836914	0.0447316244245	a
0.710193514824	0.0636758133769	a
0.620267570019	0.0529607906938	a
0.52986061573	0.0617959275842	a
0.765256583691	0.0812922939658	a
0.875432252884	0.0316987037659	a
0.895594894886	0.0927629768848	a
0.71901756525	0.0572133399546	a
0.687624156475	0.0570383034647	a
0.765423893929	0.0321511775255	a
0.767843782902	0.0882209539413	a
0.737318873405	0.102769903839	a
0.76672244072	0.091797016561	a
0.631115078926	0.0131092919037	a
0.620502829552	0.0452496744692	a
0.727734684944	0.0761377811432	a
0.657134115696	0.0498955436051	a
0.615499973297	0.0428086072206	a
0.538790643215	0.0696099996567	a
0.720932304859	0.119530364871	a
0.644923985004	0.0534792020917	a
0.728678762913	0.0387803539634	a
0.755817353725	0.0428659170866	a
0.791336476803	0.0720918551087	a
0.746970891953	0.0435140319169	a
0.848483741283	0.0658573061228	a
0.693950653076	0.0707576572895	a
0.632810413837	0.0874108597636	a
0.832390069962	0.032938119024	a
0.650283575058	0.0576702691615	a
0.604529857635	0.0440500825644	a
0.681482672691	0.086668394506	a
0.695446312428	0.0480610318482	a
0.653471291065	0.0255294237286	a
0.638925433159	0.0449208915234	a
0.604469835758	0.0	a
0.825908124447	0.084183216095	a
0.656416833401	0.0787779018283	a
0.683964312077	0.0606498494744	a
0.654212832451	0.0354523062706	a
0.617457926273	0.0746629983187	a
1.0	0.0467571914196	a
0.792037963867	0.0751629322767	a
0.654535353184	0.106499090791	a
0.833151876926	0.051827672869	a
0.809762120247	0.0773180574179	a
0.668031156063	0.0447693355381	a
0.726722717285	0.0564894601703	a
0.735473752022	0.0923671126366	a
0.644158542156	0.0398260317743	a
0.768042385578	0.0612282045186	a
0.839847385883	0.0298439338803	a
0.714396953583	0.0699778571725	a
0.596153438091	0.0562020465732	a
0.714459836483	0.0561728589237	a
0.627427220345	0.0538257919252	a
0.655815005302	0.0376227945089	a
0.743769466877	0.0879696309566	a
0.673864066601	0.0349859297276	a
0.689779102802	0.031397048384	a
0.720546066761	0.040191359818	a
0.620902895927	0.0621992833912	a
0.70707565546	0.0495907776058	a
0.679160892963	0.0272145587951	a
0.59366363287	0.0331645458937	a
0.617879450321	0.0809189453721	a
0.653674066067	0.0561545342207	a
0.750000655651	0.0565554909408	a
0.777904093266	0.108211703598	a
0.753328800201	0.042344212532	a
0.689447522163	0.0616147629917	a
0.705459296703	0.0741212740541	a
0.544955909252	0.0796560198069	a
0.691537320614	0.017392128706	a
0.630197763443	0.0186351481825	a
0.753385841846	0.0749804899096	a
0.63338124752	0.0402273386717	a
0.743538856506	0.0590519607067	a
0.786959052086	0.0623257979751	a
0.614559054375	0.028963316232	a
0.6062297225	0.0477746166289	a
0.747941255569	0.0726094767451	a
0.623715221882	0.0835503563285	a
0.53885781765	0.0350855924189	a
0.585204362869	0.0334108732641	a
0.808023333549	0.0904097780585	a
0.708500921726	0.100799821317	a
0.65111631155	0.081336684525	a
0.770473539829	0.0613039173186	a
0.593907058239	0.0562497377396	a
0.638280630112	0.0660010427237	a
0.594191193581	0.0373639464378	a
0.848103225231	0.0625437200069	a
0.698873639107	0.0443079099059	a
0.638725399971	0.0548500604928	a
0.686671435833	0.101560853422	a
0.616546034813	0.0376459397376	a
0.639903903008	0.0714904665947	a
0.594489634037	0.0232419855893	a
0.65465426445	0.0844803079963	a
0.651061594486	0.0627282708883	a
0.671793103218	0.0523345135152	a
0.541685640812	0.0431074388325	a
0.705827116966	0.0407172665	a
0.715632200241	0.0755580514669	a
0.689323425293	0.0567264854908	a
0.795096039772	0.063183426857	a
0.703343093395	0.0551998242736	a
0.594050884247	0.048815369606	a
0.543833851814	0.0560455136001	a
0.779793739319	0.104493699968	a
0.617836415768	0.0708943903446	a
0.648564636707	0.0270041413605	a
0.692957282066	0.0664355009794	a
0.566309452057	0.0804621949792	a
0.745565116405	0.066274471581	a
0.553704679012	0.0644866153598	a
0.647818565369	0.0755387544632	a
0.655639231205	0.0210691895336	a
0.745394289494	0.023589598015	a
0.931752800941	0.0644784271717	a
0.72694414854	0.045578751713	a
0.627664506435	0.0940730646253	a
0.683666586876	0.0879271104932	a
0.714698910713	0.0347078070045	a
0.808308064938	0.0826840177178	a
0.685057997704	0.0988000258803	a
0.760293424129	0.0430778637528	a
0.767290472984	0.0447626486421	a
0.742693245411	0.0456639789045	a
0.673179626465	0.0673481225967	a
0.700824916363	0.0525987260044	a
0.606384694576	0.070051446557	a
0.82056593895	0.061875205487	a
0.786029398441	0.0311972424388	a
0.728182315826	0.0371649712324	a
0.882958471775	0.0579852499068	a
0.68087542057	0.0470135137439	a
0.732084155083	0.0469996854663	a
0.561538696289	0.0282650180161	a
0.71911162138	0.0683789849281	a
0.530946314335	0.0592082850635	a
0.706201553345	0.0611784756184	a
0.692633509636	0.0555847473443	a
0.752634704113	0.0446909815073	a
0.838885247707	0.042045366019	a
0.626045048237	0.0644027516246	a
0.720290780067	0.0556211546063	a
0.606519937515	0.0812806561589	a
0.624674737453	0.0317781083286	a
0.72953248024	0.0764150321484	a
0.693413197994	0.0497981496155	a
0.675541996956	0.0458072498441	a
0.64210486412	0.0476840399206	a
0.689172506332	0.0370576865971	a
0.653362572193	0.0222365744412	a
0.490063399076	0.0765853822231	b
0.305803924799	0.0825715363026	b
0.308990836143	0.10785202682	b
0.386957168579	0.0854387134314	b
0.392422735691	0.0339977815747	b
0.14759658277	0.0901665464044	b
0.413199067116	0.0662549957633	b
0.390622019768	0.0767657309771	b
0.343909561634	0.038218177855	b
0.277801454067	0.115274973214	b
0.259835630655	0.0617870390415	b
0.382955044508	0.0391830354929	b
0.324372053146	0.0278149563819	b
0.342706084251	0.0458763539791	b
0.22170522809	0.0631769746542	b
0.39421787858	0.104195222259	b
0.315519273281	0.0868597105145	b
0.248333722353	0.108074121177	b
0.303400099277	0.116897746921	b
0.154719009995	0.127969920635	b
0.367613196373	0.121900655329	b
0.337103188038	0.0695224180818	b
0.281023859978	0.0776366963983	b
0.26286944747	0.0743653476238	b
0.215951934457	0.0703622996807	b
0.350978940725	0.0493642240763	b
0.143016383052	0.0873398780823	b
0.30414518714	0.0619278103113	b
0.412400066853	0.0621034838259	b
0.238096997142	0.0972619354725	b
0.412205040455	0.0732446312904	b
0.256049662828	0.0901565179229	b
0.434840172529	0.0727042779326	b
0.345862299204	0.0703377947211	b
0.289310246706	0.0623964034021	b
0.357933431864	0.067656762898	b
0.382809460163	0.0650264546275	b
0.219499275088	0.0826196670532	b
0.318720132113	0.0490457080305	b
0.44537127018	0.0302919484675	b
0.323717236519	0.101012401283	b
0.324546873569	0.0793173983693	b
0.379086822271	0.0352465547621	b
0.296930372715	0.115258350968	b
0.335737317801	0.0863096490502	b
0.265879273415	0.0459177717566	b
0.24953533709	0.0620972365141	b
0.294205605984	0.0664579644799	b
0.410623311996	0.0527503974736	b
0.271005064249	0.093000665307	b
0.243495553732	0.0398209653795	b
0.303609341383	0.0569493062794	b
0.135507717729	0.136181399226	b
0.402907341719	0.0486931800842	b
0.17471845448	0.107109121978	b
0.290196865797	0.0718716010451	b
0.335368037224	0.0805535241961	b
0.37412121892	0.063439540565	b
0.344107925892	0.0706348270178	b
0.31713065505	0.0861756876111	b
0.302911520004	0.0472741127014	b
0.381042271852	0.0854409560561	b
0.198907583952	0.0942154303193	b
0.218671634793	0.0838705822825	b
0.20151206851	0.0913469567895	b
0.28998658061	0.082014746964	b
0.284235984087	0.0770119875669	b
0.406188100576	0.0530020557344	b
0.26632013917	0.0359557233751	b
0.312701761723	0.090142890811	b
0.210348904133	0.081941254437	b
0.311948388815	0.0818322822452	b
0.256671071053	0.0624624341726	b
0.377086371183	0.0467840842903	b
0.247004270554	0.125995799899	b
0.391580283642	0.115889400244	b
0.261430978775	0.0600240789354	b
0.35092201829	0.091405145824	b
0.34381622076	0.0786620378494	b
0.295892417431	0.070150911808	b
0.353541880846	0.0551999546587	b
0.366421699524	0.0536823384464	b
0.297823190689	0.0658985674381	b
0.392570883036	0.0504348352551	b
0.3140437603	0.0750519558787	b
0.274884939194	0.0698383077979	b
0.257227391005	0.065668143332	b
0.260503202677	0.106497019529	b
0.239861384034	0.0821950510144	b
0.386195927858	0.045218411833	b
0.313679367304	0.0676803067327	b
0.314527839422	0.0666176453233	b
0.414739042521	0.0605855062604	b
0.379781067371	0.0261212028563	b
0.33703956008	0.104029811919	b
0.228791773319	0.0662645846605	b
0.166690900922	0.0530137047172	b
0.282926946878	0.0933811292052	b
0.190838947892	0.0951766595244	b
0.425028055906	0.065147548914	b
0.246418908238	0.101150013506	b
0.392125695944	0.0808337554336	b
0.287148684263	0.0640194267035	b
0.303606182337	0.0363109074533	b
0.250200003386	0.0954999476671	b
0.414320170879	0.0367017798126	b
0.283805966377	0.0771781727672	b
0.304945081472	0.0683051869273	b
0.34375244379	0.126160338521	b
0.264047265053	0.0778880417347	b
0.250783324242	0.0744878053665	b
0.441211104393	0.0787201523781	b
0.399353444576	0.114688925445	b
0.274051845074	0.0915461480618	b
0.363735318184	0.0386267006397	b
0.318853795528	0.0821588933468	b
0.106359012425	0.122485384345	b
0.274996966124	0.0523870140314	b
0.218026161194	0.079873368144	b
0.384208023548	0.0530082881451	b
0.313206166029	0.0406287498772	b
0.234135091305	0.0914605855942	b
0.214668542147	0.062705822289	b
0.225441470742	0.0706701651216	b
0.358394175768	0.097828194499	b
0.312681555748	0.0753812119365	b
0.368176281452	0.0659721419215	b
0.28053188324	0.0421467125416	b
0.440464496613	0.0659805014729	b
0.25280559063	0.0408290959895	b
0.374662160873	0.0763231739402	b
0.428542435169	0.101861484349	b
0.273691862822	0.0606819912791	b
0.31009504199	0.0573711395264	b
0.323456168175	0.0682732537389	b
0.166600272059	0.106073617935	b
0.184759736061	0.0801903828979	b
0.254107534885	0.0865643173456	b
0.310035318136	0.0668266192079	b
0.307887673378	0.0309761203825	b
0.381306618452	0.0410863794386	b
0.308031231165	0.0648166537285	b
0.335759311914	0.0729106515646	b
0.284100860357	0.0718840286136	b
0.3011469841	0.0840055346489	b
0.32777389884	0.0389803797007	b
0.252451479435	0.115300692618	b
0.2673869133	0.0659852996469	b
0.20670594275	0.107168465853	b
0.365983009338	0.0778377577662	b
0.293255031109	0.0652512460947	b
0.338398754597	0.0520980171859	b
0.402820676565	0.0686083212495	b
0.303485095501	0.0665982142091	b
0.371535748243	0.0759797617793	b
0.275456190109	0.0903132259846	b
0.249759063125	0.101192742586	b
0.36516469717	0.0500360690057	b
0.212837904692	0.0639119446278	b
0.325739115477	0.0552168153226	b
0.412185609341	0.0676511079073	b
0.190939664841	0.111681960523	b
0.324516773224	0.054490275681	b
0.340776771307	0.0675994902849	b
0.322130203247	0.0531827434897	b
0.346874713898	0.0708480551839	b
0.140597105026	0.0864057391882	b
0.371388584375	0.0702137053013	b
0.282297879457	0.0877079293132	b
0.346720814705	0.0649001225829	b
0.393606185913	0.0312992632389	b
0.294459104538	0.0862413272262	b
0.284221947193	0.0684850588441	b
0.298692464828	0.0312810018659	b
0.305684000254	0.0703216120601	b
0.353243768215	0.0677541270852	b
0.27930906415	0.104565225542	b
0.339788287878	0.056709729135	b
0.320140331984	0.057559799403	b
0.25856050849	0.0649305209517	b
0.317373752594	0.0728888958693	b
0.247806891799	0.0858223289251	b
0.241931289434	0.0879995152354	b
0.380102574825	0.0650565996766	b
0.354468256235	0.0453548282385	b
0.230558753014	0.0717689320445	b
0.317012727261	0.0354837849736	b
0.308233588934	0.0851538553834	b
0.42772898078	0.105653710663	b
0.394105762243	0.0556505843997	b
0.328961849213	0.0488842502236	b
0.354243129492	0.0522815585136	b
0.288374245167	0.0596575029194	b
0.236262604594	0.0859713330865	b
0.280014544725	0.116616398096	b
0.386533498764	0.0633214637637	b
0.360067427158	0.0392104052007	b
0.331010639668	0.0565000213683	b
0.197179049253	0.0580543652177	b
0.38525941968	0.0911123901606	b
0.171499103308	0.0874522402883	b
0.307206392288	0.0545637607574	b
0.308304339647	0.104049637914	b
0.267577141523	0.0515505746007	b
0.21150444448	0.125400453806	b
0.420393705368	0.0623306445777	b
0.216340199113	0.106109850109	b
0.274657458067	0.118148379028	b
0.323424577713	0.0660747587681	b
0.254200696945	0.0881414338946	b
0.332920491695	0.0353023223579	b
0.338583409786	0.109563104808	b
0.313828080893	0.0646241754293	b
0.315437316895	0.0363128259778	b
0.360082060099	0.0196419581771	b
0.313777595758	0.0666025578976	b
0.120265357196	0.0947472974658	b
0.363269865513	0.0566357001662	b
0.31694856286	0.0648008212447	b
0.320114701986	0.0592634566128	b
0.30972969532	0.0639077723026	b
0.440482765436	0.0365714654326	b
0.385548174381	0.0768923386931	b
0.334083139896	0.0805724859238	b
0.320696860552	0.0924813821912	b
0.245428517461	0.0957016944885	b
0.36513197422	0.0668489262462	b
0.244100317359	0.104703731835	b
0.224394768476	0.119095675647	b
0.352001070976	0.078128606081	b
0.292776286602	0.0660869181156	b
0.310399383307	0.068494156003	b
0.295786976814	0.0448724851012	b
0.444086164236	0.044351413846	b
0.0994158238173	0.114611037076	b
0.248635590076	0.100758358836	b
0.141901507974	0.133830428123	b
0.412299096584	0.152146399021	b
0.367568612099	0.0992804914713	b
0.132947772741	0.120716355741	b
0.298661708832	0.103254087269	b
0.190664768219	0.131187975407	b
0.271781593561	0.0948880389333	b
0.336800336838	0.0572693906724	b
0.236829340458	0.0851029604673	b
0.381390810013	0.064490698278	b
0.325716495514	0.0867301225662	b
0.386151045561	0.0619689188898	b
0.329069584608	0.0647821053863	b
0.302661716938	0.0611893758178	b
0.703375816345	0.864697217941	c
0.614861428738	0.173997730017	c
0.615294218063	0.455648422241	c
0.591006696224	0.297575563192	c
0.617929399014	0.448906779289	c
0.643779933453	0.411693066359	c
0.559288680553	0.162811622024	c
0.539091169834	0.499088913202	c
0.61702311039	0.431988596916	c
0.550099492073	0.293263912201	c
0.62905061245	0.34329983592	c
0.657276153564	0.543095171452	c
0.56973439455	0.417162626982	c
0.58493065834	0.214189514518	c
0.557278811932	0.505771458149	c
0.690861999989	0.456760138273	c
0.566148638725	0.313398599625	c
0.575834393501	0.268142223358	c
0.645760059357	0.197846010327	c
0.570069372654	0.376457422972	c
0.623243391514	0.317006617785	c
0.569403886795	0.347940832376	c
0.494810909033	0.114658012986	c
0.662617444992	0.27405205369	c
0.698136329651	0.304198771715	c
0.657777905464	0.33451500535	c
0.649844229221	0.189561203122	c
0.540092527866	0.188712373376	c
0.600299596786	0.327060371637	c
0.545045852661	0.15373903513	c
0.699311614037	0.439060926437	c
0.60081923008	0.276417404413	c
0.55169159174	0.331038594246	c
0.612378895283	0.252051323652	c
0.684255719185	0.405119121075	c
0.587027668953	0.286709606647	c
0.546708703041	0.237153589725	c
0.736671984196	0.505356967449	c
0.608406186104	0.424676507711	c
0.655666172504	0.402400553226	c
0.635283112526	0.310831159353	c
0.694669246674	0.35370516777	c
0.638974666595	0.425211340189	c
0.545555949211	0.16252745688	c
0.557338416576	0.236584827304	c
0.650525510311	0.713479578495	c
0.570675909519	0.51794219017	c
0.54936671257	0.40919187665	c
0.517006576061	0.219824314117	c
0.64458155632	0.296943336725	c
0.670639574528	0.640460968018	c
0.644430279732	0.458746433258	c
0.670081377029	0.205831095576	c
0.687681555748	0.511775612831	c
0.623124539852	0.158940553665	c
0.717201650143	0.759894609451	c
0.544301986694	0.368610024452	c
0.617035508156	0.607292413712	c
0.58956682682	0.156459495425	c
0.606622934341	0.493800967932	c
0.715523302555	0.450034290552	c
0.622290611267	0.32704359293	c
0.662507355213	0.256924062967	c
0.608760297298	0.349714457989	c
0.60591250658	0.209024325013	c
0.622084796429	0.241223618388	c
0.64278370142	0.578733980656	c
0.652303516865	0.371923744678	c
0.562754809856	0.232982516289	c
0.558306932449	0.277905225754	c
0.659489452839	0.451903015375	c
0.595191061497	0.302217811346	c
0.545101642609	0.189204618335	c
0.547385811806	0.230810239911	c
0.555115163326	0.200885400176	c
0.526382565498	0.165975153446	c
0.669511675835	0.280854463577	c
0.591117024422	0.367484778166	c
0.573536396027	0.425274431705	c
0.680445730686	0.49881529808	c
0.608785867691	0.115942075849	c
0.591128051281	0.128784924746	c
0.625593185425	0.222374275327	c
0.583073854446	0.384809553623	c
0.563813745975	0.710316240788	c
0.574327647686	0.215864732862	c
0.658223748207	0.308865964413	c
0.587662875652	0.32785281539	c
0.527632653713	0.086636595428	c
0.555595755577	0.32062202692	c
0.605928957462	0.119702070951	c
0.638389229774	0.222445085645	c
0.658647596836	0.734871983528	c
0.603313148022	0.166727527976	c
0.615731239319	0.312303513288	c
0.632344484329	0.812646746635	c
0.602346301079	0.190598621964	c
0.544714152813	0.297480165958	c
0.591698229313	0.135697871447	c
0.626571834087	0.518273353577	c
0.562660336494	0.198030784726	c
0.635472416878	0.249325662851	c
0.658291816711	0.271695762873	c
0.693220496178	0.346037089825	c
0.584203004837	0.662965118885	c
0.577600896358	0.328321218491	c
0.564002096653	0.304643452168	c
0.626881182194	0.502068459988	c
0.644856572151	0.283611923456	c
0.608961701393	0.121757373214	c
0.600411236286	0.275096416473	c
0.629254221916	0.215759590268	c
0.638344347477	0.377035260201	c
0.590958297253	0.322536945343	c
0.549578011036	0.223749145865	c
0.647690176964	0.401875704527	c
0.605828106403	0.587268650532	c
0.564582467079	0.295687884092	c
0.603888809681	0.457076460123	c
0.615082502365	0.169885322452	c
0.645357966423	0.281684577465	c
0.599346280098	0.177103847265	c
0.559447824955	0.247258499265	c
0.667356729507	0.486443281174	c
0.593989551067	0.591398894787	c
0.562760651112	0.25950551033	c
0.724034488201	0.49732542038	c
0.597834527493	0.187263995409	c
0.682462334633	0.213469982147	c
0.614453732967	0.246481224895	c
0.55113774538	0.160387292504	c
0.647914946079	0.294242948294	c
0.62435400486	0.292038351297	c
0.618209779263	0.311666160822	c
0.526330709457	0.188042268157	c
0.612903475761	0.337954610586	c
0.565714240074	0.355622410774	c
0.61866992712	0.277589082718	c
0.690575122833	0.583589553833	c
0.577316701412	0.36200851202	c
0.617258310318	0.277367889881	c
0.526501476765	0.238168567419	c
0.603050768375	0.297378093004	c
0.58818680048	0.20007224381	c
0.604842782021	0.382817357779	c
0.63306170702	0.211121588945	c
0.545558393002	0.500263214111	c
0.564426660538	0.415398448706	c
0.579109847546	0.358774453402	c
0.603742837906	0.290016651154	c
0.560700595379	0.126315772533	c
0.547991633415	0.264518648386	c
0.703748047352	0.361171513796	c
0.607526063919	0.271593481302	c
0.62916135788	0.225858718157	c
0.57698482275	0.217619121075	c
0.564197897911	0.337828785181	c
0.638881802559	0.331706672907	c
0.649523496628	0.277552574873	c
0.539448559284	0.253628224134	c
0.628196775913	0.455541729927	c
0.708957850933	0.37474489212	c
0.637640237808	0.232751071453	c
0.605257153511	0.352029949427	c
0.599047839642	0.283510804176	c
0.591133594513	0.344305366278	c
0.577966809273	0.301977485418	c
0.557625889778	0.274881333113	c
0.594724476337	0.26298648119	c
0.552222490311	0.261770397425	c
0.614350497723	0.368039697409	c
0.518244862556	0.374303549528	c
0.65150976181	0.433703184128	c
0.612143993378	0.246762275696	c
0.651792347431	0.569290280342	c
0.654897093773	0.35545527935	c
0.690397083759	0.693868875504	c
0.584002017975	0.263526767492	c
0.637559771538	0.233826577663	c
0.595544397831	0.222603216767	c
0.561862230301	0.0983812659979	c
0.663107216358	0.48846834898	c
0.616515398026	0.197120249271	c
0.635054767132	0.548482894897	c
0.664708912373	0.442930310965	c
0.582854151726	0.401901304722	c
0.663525700569	0.304198741913	c
0.5534029603	0.121358461678	c
0.516737878323	0.285283893347	c
0.62382876873	0.260242283344	c
0.669194042683	0.32452043891	c
0.63033246994	0.966105699539	c
0.578655779362	0.287735909224	c
0.597628116608	0.307767689228	c
0.573302507401	0.498451024294	c
0.614807844162	0.358361393213	c
0.73841381073	0.529929757118	c
0.630160689354	0.402288347483	c
0.624283015728	0.130283296108	c
0.615567564964	0.12485037744	c
0.56137996912	0.138526663184	c
0.556335926056	0.369285315275	c
0.557113945484	0.0905750319362	c
0.54606115818	0.225170388818	c
0.5848133564	0.310884773731	c
0.709691047668	0.62809073925	c
0.571975469589	0.176541596651	c
0.555749297142	0.195903941989	c
0.683543741703	0.411613732576	c
0.654242753983	0.327363103628	c
0.661836385727	0.512222468853	c
0.652131378651	0.558326244354	c
0.636184453964	0.473280787468	c
0.678302526474	0.372621417046	c
0.527553260326	0.119297668338	c
0.557662427425	0.313749045134	c
0.620201706886	0.54012209177	c
0.581664204597	0.183105543256	c
0.555084586143	0.232509687543	c
0.568350613117	0.24476364255	c
0.61847448349	0.216013386846	c
0.622286438942	0.34394556284	c
0.592459917068	0.12723864615	c
0.699712157249	0.782765090466	c
0.575974404812	0.439572781324	c
0.573890566826	0.402948409319	c
0.580340564251	0.254056572914	c
0.636529862881	0.351446598768	c
0.591319561005	0.353220790625	c
0.739881038666	0.791222512722	c
0.585140585899	0.236947000027	c
0.577132284641	0.310814172029	c
0.546708703041	0.156859844923	c
0.663582026958	0.363657712936	c
0.595208346844	0.211250379682	c
0.519172787666	0.236854210496	c
0.574866533279	0.411618858576	c
0.627518415451	0.304628312588	c
0.651151061058	0.556985318661	c
0.625787734985	0.288934499025	c
0.576152086258	0.231736421585	c
0.558831810951	0.361681938171	c
0.684741795063	0.493183553219	c
0.659742176533	0.285418123007	c
0.595546543598	0.267187863588	c
0.547281801701	0.255925565958	c
0.550863146782	0.0985654741526	c
0.568010985851	0.301294356585	c
0.590830564499	0.235632032156	c
0.574573159218	0.288664758205	c
0.634898006916	0.536355733871	c
0.589682519436	0.250924140215	c
0.629480659962	0.282144188881	c
0.623809993267	0.29183369875	c
0.56880480051	0.212001428008	c
0.610310196877	0.068381883204	c
0.618459939957	0.181528657675	c
0.608479142189	0.314163535833	c
0.565361738205	0.279859483242	c
0.542636215687	0.192520961165	c
0.591375410557	0.301964968443	c
0.603791058064	0.39693903923	c
0.527703821659	0.376261293888	c
0.538710713387	0.337687790394	c
0.667621135712	0.558311283588	c
0.588409841061	0.248909622431	c
0.543265223503	0.163594633341	c
0.580582618713	0.102486014366	c
0.558771193027	0.404256224632	c
0.598566114902	0.50307148695	c
0.58947968483	0.51933914423	c
0.572905004025	0.221436023712	c
0.719092905521	0.432579010725	c
0.705253243446	0.507923483849	c
0.687308371067	0.18882188201	c
0.6095662117	0.143983960152	c
0.649273395538	0.467101991177	c
0.645301938057	0.21986566484	c
0.693385839462	0.35713493824	c
0.611083090305	0.262042105198	c
0.610067307949	0.32986214757	c
0.628467082977	0.555082142353	c
0.633027911186	0.454867303371	c
0.610111117363	0.276155740023	c
0.606832146645	0.670448958874	c
0.648342549801	0.159340307117	c
0.677179813385	0.377644956112	c
0.643248677254	0.35129866004	c
0.598172724247	0.556709945202	c
0.627623796463	0.575902819633	c
0.55283588171	0.417400032282	c
0.56054353714	0.212314367294	c
0.548613846302	0.237314209342	c
0.598278224468	0.367795795202	c
0.637232422829	0.326762020588	c
0.57679861784	0.438297897577	c
0.537374198437	0.274175882339	c
0.664418518543	0.257013142109	c
0.598842144012	0.0743611082435	c
0.629779934883	0.576754570007	c
0.537402927876	0.158234253526	c
0.574751615524	0.272382736206	c
0.590477883816	0.263604909182	c
0.545581638813	0.233489483595	c
0.697917103767	0.347536176443	c
0.602277398109	0.456080406904	c
0.720447838306	0.320352047682	c
0.594112753868	0.511588692665	c
0.63871961832	0.341616243124	c
0.591894567013	0.264401316643	c
0.612095475197	0.187259659171	c
0.592371463776	0.460692495108	c
0.680909872055	0.21634580195	c
0.603226780891	0.3545332551	c
0.690485537052	0.370498210192	c
0.682488620281	0.587233781815	c
0.607763111591	0.479776978493	c
0.573943316936	0.129352867603	c
0.58729571104	0.126525461674	c
0.553826272488	0.319158673286	c
0.627864897251	0.368846058846	c
0.649433791637	0.695275187492	c
0.560513317585	0.537272632122	c
0.574689745903	0.513330280781	c
0.649046301842	0.674851298332	c
0.552919983864	0.159048676491	c
0.672768592834	0.586892783642	c
0.568016052246	0.506036520004	c
0.674726247787	0.323747158051	c
0.536951005459	0.459312736988	c
0.557170271873	0.186156615615	c
0.668575584888	0.337709128857	c
0.595422923565	0.23894302547	c
0.751839220524	0.548126220703	c
0.630581319332	0.396466076374	c
0.743291914463	0.391194134951	c
0.672088801861	0.407360583544	c
0.635111272335	0.369532078505	c
0.67284566164	0.195213913918	c
0.64380389452	0.649330437183	c
0.691066384315	0.330356150866	c
0.591696918011	0.195875003934	c
0.637111067772	0.600430965424	c
0.562262356281	0.253239244223	c
0.567218601704	0.440367907286	c
0.532622694969	0.436674058437	c
0.543905675411	0.297185480595	c
0.552876412868	0.283340513706	c
0.680975914001	0.588849127293	c
0.612932801247	0.401241064072	c
0.568273961544	0.22594293952	c
0.59396559	0.246852278709	c
0.560035705566	0.134686097503	c
0.5949036479	0.283084332943	c
0.64715129137	0.454440504313	c
0.768943428993	0.63572716713	c
0.596362471581	0.31145209074	c
0.571920871735	0.621198534966	c
0.538249373436	0.311149328947	c
0.591327428818	0.168772757053	c
0.590686619282	0.211900115013	c
0.641905903816	0.235268458724	c
0.737931013107	0.484889537096	c
0.622263491154	0.466089516878	c
0.577930629253	0.366086810827	c
0.700212478638	0.326780885458	c
0.724406659603	0.23440785706	c
0.624487578869	0.423212468624	c
0.611401319504	0.245850890875	c
0.564855933189	0.207206174731	c
0.558918476105	0.396483182907	c
0.636204481125	0.32549649477	c
0.624715566635	0.28717404604	c
0.608098089695	0.21007822454	c
0.573850393295	0.660635411739	c
0.657821118832	0.132750093937	c
0.591229975224	0.304938346148	c
0.574456751347	0.224351376295	c
0.583695828915	0.266455560923	c
0.572002649307	0.289157122374	c
0.570165753365	0.384010612965	c
0.567626595497	0.359306901693	c
0.594148039818	0.264566630125	c
0.575096905231	0.599613010883	c
0.647747814655	0.395693421364	c
0.581321299076	0.185200989246	c
0.58838570118	0.464474111795	c
0.626570641994	0.122586630285	c
0.682152867317	0.274668067694	c
0.589308083057	0.379583984613	c
0.605181515217	0.225935906172	c
0.577616631985	0.383139163256	c
0.615073084831	0.422765702009	c
0.717069268227	0.213178709149	c
0.570380449295	0.175833687186	c
0.585258066654	0.364235371351	c
0.605834782124	0.130495488644	c
0.634130179882	0.211306676269	c
0.596528768539	0.307244867086	c
0.55627810955	0.159822627902	c
0.584094643593	0.353605657816	c
0.585406541824	0.16688233614	c
0.628208696842	0.500943541527	c
0.637058675289	0.352131962776	c
0.580361008644	0.214970067143	c
0.5954439044	0.387253344059	c
0.65342015028	0.354309737682	c
0.68535399437	0.315710574389	c
0.616789877415	0.327073007822	c
0.611983299255	0.297415077686	c
0.661283135414	0.553341805935	c
0.607418954372	0.345230221748	c
0.68242007494	0.570599675179	c
0.640092909336	0.676561534405	c
0.5847838521	0.202267497778	c
0.567311584949	0.492269039154	c
0.652781426907	0.297355681658	c
0.611823678017	0.341450840235	c
0.61411356926	0.390172988176	c
0.569489717484	0.2669749856	c
0.590835154057	0.416357338428	c
0.569840669632	0.120967641473	c
0.624430954456	0.307711988688	c
0.571712553501	0.372866302729	c
0.585358738899	0.221883714199	c
0.574164509773	0.232778578997	c
0.595369637012	0.291494697332	c
0.556951463223	0.253676623106	c
0.599032878876	0.417994141579	c
0.631841957569	0.35929197073	c
0.667652547359	0.242932453752	c
0.718817412853	0.29491353035	c
0.569606304169	0.23320415616	c
0.60074287653	0.32036948204	c
0.627142012119	0.630695641041	c
0.651173055172	0.237336292863	c
0.567328572273	0.121314570308	c
0.726355493069	0.510003209114	c
0.604979932308	0.225678473711	c
0.564270198345	0.395830005407	c
0.582103252411	0.375628173351	c
0.641540646553	0.426598191261	c
0.683680713177	0.452048659325	c
0.59096711874	0.495634406805	c
0.622906446457	0.19613391161	c
0.595636546612	0.175296008587	c
0.64464610815	0.197052285075	c
0.646986722946	0.427738547325	c
0.615438878536	0.400483727455	c
0.602793514729	0.248237162828	c
0.709849238396	0.422014594078	c
0.715750336647	0.418761521578	c
0.619701802731	0.259465545416	c
0.533166527748	0.430098384619	c
0.568348824978	0.131723701954	c
0.531207501888	0.446302354336	c
0.582040548325	0.525724470615	c
0.579661786556	0.364201247692	c
0.649042367935	0.618012428284	c
0.532259523869	0.236737340689	c
0.566286027431	0.185023158789	c
0.656780600548	0.0824728682637	c
0.560958683491	0.209208667278	c
0.646719396114	0.268854349852	c
0.546082437038	0.190969079733	c
0.697776556015	0.384455531836	c
0.641596257687	0.473883658648	c
0.598488628864	0.294263780117	c
0.552677810192	0.114781305194	c
0.589509487152	0.156803399324	c
0.644867241383	0.253652185202	c
0.642504751682	0.260435283184	c
0.579687297344	0.263956487179	c
0.570073127747	0.249043762684	c
0.579974532127	0.220836639404	c
0.565828740597	0.221452400088	c
0.631813287735	0.248762607574	c
0.511609435081	0.283866345882	c
0.696044445038	0.289588153362	c
0.572375118732	0.211222246289	c
0.668903052807	0.327456593513	c
0.540280640125	0.356858283281	c
0.604134619236	0.596429884434	c
0.566654145718	0.182011276484	c
0.570183694363	0.362049490213	c
0.562184631824	0.45803886652	c
0.614566922188	0.298588126898	c
0.714778065681	0.51741528511	c
0.649620950222	0.302312850952	c
0.612043082714	0.214503899217	c
0.680308997631	0.406094789505	c
0.597192943096	0.438315421343	c
0.646352469921	0.214502006769	c
0.589090287685	0.301187008619	c
0.619485497475	0.430558234453	c
0.615398466587	0.334048360586	c
0.569819450378	0.54746055603	c
0.736334204674	0.355885326862	c
0.666137576103	0.537734746933	c
0.589428663254	0.325167685747	c
0.361354619265	0.236529454589	d
0.413167268038	0.225816503167	d
0.386584669352	0.232276424766	d
0.587220132351	0.485571533442	d
0.345153421164	0.154058292508	d
0.498638868332	0.230788290501	d
0.319584041834	0.263607501984	d
0.433317184448	0.422853052616	d
0.372231096029	0.399536520243	d
0.452184468508	0.309899687767	d
0.356174856424	0.174003794789	d
0.404061853886	0.206742554903	d
0.422129958868	0.248132988811	d
0.376812726259	0.184921979904	d
0.384193122387	0.423218369484	d
0.453174322844	0.127766504884	d
0.383573710918	0.210854619741	d
0.459421515465	0.520962357521	d
0.409205555916	0.328290343285	d
0.332963466644	0.68381357193	d
0.287808388472	0.533448576927	d
0.229740947485	0.343291729689	d
0.400361686945	0.265222102404	d
0.416974484921	0.249509930611	d
0.538251161575	0.762988507748	d
0.292695790529	0.415572762489	d
0.407386869192	0.150534600019	d
0.445163995028	0.364831537008	d
0.463608026505	0.406531453133	d
0.50265276432	0.178315162659	d
0.394234001637	0.768444776535	d
0.47070723772	0.151688709855	d
0.446464449167	0.121146500111	d
0.267705023289	0.288630962372	d
0.339118301868	0.202667817473	d
0.590104877949	0.159098178148	d
0.384329557419	0.467659384012	d
0.469034194946	0.220831021667	d
0.38502278924	0.425957262516	d
0.33578813076	0.171606823802	d
0.545278251171	0.437289178371	d
0.245959460735	0.6478048563	d
0.193514421582	0.268736541271	d
0.400100380182	0.113062418997	d
0.440277397633	0.226353138685	d
0.460215270519	0.201112255454	d
0.299289464951	0.291186094284	d
0.548056900501	0.273714095354	d
0.33623456955	0.269696384668	d
0.395324736834	0.346159785986	d
0.517320513725	0.255371749401	d
0.326147824526	0.181845575571	d
0.218626558781	0.959401965141	d
0.272260278463	0.349576979876	d
0.206251248717	0.350754976273	d
0.346416711807	0.208301231265	d
0.430767327547	0.0717444047332	d
0.455534428358	0.261981785297	d
0.285756677389	0.327585011721	d
0.455036312342	0.134666606784	d
0.293631076813	0.398842811584	d
0.291943728924	0.636819720268	d
0.391857028008	0.234741583467	d
0.385550767183	0.261849164963	d
0.377113372087	0.129472002387	d
0.328274339437	0.463619679213	d
0.338656902313	0.311424791813	d
0.481979757547	0.32978361845	d
0.357513785362	0.336013972759	d
0.285728663206	0.24875177443	d
0.473629176617	0.150918439031	d
0.442761212587	0.123921699822	d
0.356335312128	0.278778523207	d
0.497650712729	0.255432158709	d
0.485364824533	0.280530780554	d
0.383073478937	0.227614358068	d
0.478342860937	0.120683223009	d
0.38141682744	0.195601567626	d
0.366373807192	0.226222485304	d
0.345963031054	0.266706377268	d
0.222548052669	0.232847988605	d
0.531840205193	0.185795500875	d
0.385767281055	0.418106645346	d
0.522621870041	0.280777722597	d
0.141366153955	0.455536454916	d
0.473939239979	0.340196609497	d
0.368549495935	0.315725982189	d
0.47167250514	0.324067384005	d
0.507943093777	0.198946982622	d
0.451222628355	0.165300726891	d
0.297807872295	0.32695004344	d
0.366996884346	0.283009856939	d
0.430419564247	0.18101452291	d
0.325194776058	0.124338135123	d
0.520075142384	0.302396357059	d
0.466988384724	0.236240059137	d
0.379910796881	0.441458314657	d
0.382751703262	0.516254663467	d
0.434736847878	0.311914980412	d
0.391519248486	0.352661430836	d
0.37332496047	0.173175856471	d
0.499859601259	0.4113689363	d
0.459966957569	0.521896183491	d
0.357542276382	0.247040838003	d
0.419161260128	0.828593850136	d
0.34680557251	0.237510919571	d
0.40862852335	0.312949448824	d
0.525154054165	0.309653103352	d
0.425147593021	0.390152335167	d
0.332279622555	0.151737362146	d
0.33821117878	0.640650689602	d
0.299816578627	0.38831743598	d
0.41252976656	0.175642758608	d
0.474948734045	0.21759454906	d
0.362312108278	0.250444859266	d
0.439449489117	0.49235355854	d
0.38783121109	0.200646132231	d
0.346954077482	0.341110020876	d
0.383273154497	0.228567361832	d
0.521395146847	0.263109773397	d
0.254480421543	0.960855305195	d
0.394550472498	0.193723902106	d
0.30992230773	0.415053993464	d
0.273051738739	0.506626963615	d
0.100044101477	0.347633123398	d
0.345556050539	0.3282558918	d
0.27488592267	0.317523211241	d
0.328530937433	0.202124491334	d
0.385693699121	0.30014410615	d
0.429267346859	0.174382761121	d
0.177021607757	0.358267068863	d
0.42339399457	0.300072461367	d
0.372552722692	0.28213840723	d
0.371493011713	0.177226543427	d
0.366242617369	0.320120841265	d
0.372442066669	0.209536731243	d
0.313965082169	0.139013752341	d
0.318933397532	0.318302363157	d
0.468438774347	0.309611320496	d
0.325087726116	0.176780834794	d
0.388886064291	0.231360912323	d
0.591877698898	0.223406374454	d
0.447474181652	0.282009452581	d
0.514820277691	0.489430725574	d
0.566867947578	0.492946386337	d
0.38327023387	0.658074140549	d
0.343647330999	0.157345071435	d
0.409266024828	0.310196369886	d
0.475978553295	0.152867347002	d
0.349970400333	0.290273785591	d
0.316187053919	0.166560292244	d
0.352995365858	0.204510137439	d
0.205747410655	0.226689383388	d
0.376611024141	0.309038430452	d
0.147368967533	0.735739409924	d
0.421498805285	0.502389073372	d
0.348905652761	0.252885997295	d
0.31502366066	0.271233648062	d
0.449048787355	0.340875327587	d
0.16955126822	0.456718236208	d
0.3908598423	0.254567593336	d
0.270520567894	0.17221608758	d
0.413260817528	0.373670250177	d
0.484455436468	0.359599113464	d
0.328921705484	0.316687822342	d
0.495238810778	0.694018185139	d
0.435808241367	0.0965096354485	d
0.523286938667	0.127017855644	d
0.317485272884	0.308967888355	d
0.467293053865	0.243790790439	d
0.540511250496	0.227955460548	d
0.43261423707	0.318205535412	d
0.432670593262	0.369254827499	d
0.489649146795	0.231704950333	d
0.434974223375	0.339855074883	d
0.588468015194	0.510186374187	d
0.436991751194	0.364647954702	d
0.235741645098	0.250467270613	d
0.431299060583	0.104285344481	d
0.459263205528	0.230403840542	d
0.129485562444	0.481669008732	d
0.26518625021	0.482775956392	d
0.365150481462	0.508404135704	d
0.370597928762	0.199981465936	d
0.365486204624	0.176733478904	d
0.511137843132	0.183620348573	d
0.409958273172	0.455023497343	d
0.330520451069	0.223968043923	d
0.429921030998	0.137041017413	d
0.406741201878	0.33464679122	d
0.449178636074	0.110384017229	d
0.486046969891	0.232204064727	d
0.30893599987	0.288173466921	d
0.456108510494	0.415179848671	d
0.443332076073	0.298061341047	d
0.63467746973	0.645939648151	d
0.319974064827	0.252030998468	d
0.471518099308	0.295348256826	d
0.340926378965	0.377530097961	d
0.331363677979	0.286745399237	d
0.395233660936	0.283955127001	d
0.442932397127	0.395701646805	d
0.388605982065	0.455345630646	d
0.421525895596	0.367514252663	d
0.460007935762	0.391407757998	d
0.354228764772	0.530837655067	d
0.4489364326	0.101170666516	d
0.343322187662	0.452605098486	d
0.507072925568	0.400242120028	d
0.410661160946	0.247853457928	d
0.399218946695	0.29636451602	d
0.385179579258	0.32379540801	d
0.492125749588	0.250578194857	d
0.336963295937	0.193870171905	d
0.318495392799	0.173378169537	d
0.423970937729	0.167146638036	d
0.374794006348	0.266023099422	d
0.409749150276	0.348064184189	d
0.373221635818	0.193840250373	d
0.667476952076	0.485376983881	d
0.333639681339	0.638864219189	d
0.261772572994	0.428479969501	d
0.300593197346	0.596553087234	d
0.376971036196	0.216227605939	d
0.21629345417	0.307229578495	d
0.428253471851	0.244130805135	d
0.496816068888	0.280837625265	d
0.462900102139	0.427709162235	d
0.319793850183	0.195298150182	d
0.360627114773	0.225809186697	d
0.242124915123	0.569497108459	d
0.412140130997	0.394424676895	d
0.40955644846	0.164468243718	d
0.264975070953	0.458865910769	d
0.454637646675	0.38169002533	d
0.439639151096	0.166086673737	d
0.522994279861	0.20085953176	d
0.421414852142	0.253330618143	d
0.335978001356	0.218789175153	d
0.466758161783	0.265748411417	d
0.323964208364	0.290303051472	d
0.396829426289	0.332351386547	d
0.246092677116	0.409084349871	d
0.387203603983	0.456269830465	d
0.374239146709	0.328489243984	d
0.609613955021	0.666789591312	d
0.451670646667	0.253107428551	d
0.44194316864	0.585443198681	d
0.370407313108	0.340190261602	d
0.445043593645	0.572579741478	d
0.4796192348	0.142528474331	d
0.49703425169	0.274440348148	d
0.347431331873	0.416949778795	d
0.568773269653	0.418705493212	d
0.362958967686	0.346410125494	d
0.633006751537	0.619411945343	d
0.479329943657	0.206049263477	d
0.500681519508	0.445023566484	d
0.298029750586	0.574318468571	d
0.371383041143	0.406397908926	d
0.245632171631	0.391667485237	d
0.409900277853	0.42216783762	d
0.30438631773	0.489745587111	d
0.362597078085	0.204517662525	d
0.425811260939	0.289791047573	d
0.282110482454	0.54033100605	d
0.360897302628	0.403046876192	d
0.217774093151	0.201570928097	d
0.515305399895	0.265522837639	d
0.507626533508	0.217279985547	d
0.306808203459	0.477825254202	d
0.404557734728	0.265716910362	d
0.493744313717	0.418656140566	d
0.398511856794	0.46216583252	d
0.417463213205	0.261198252439	d
0.303092837334	0.438319712877	d
0.244651541114	0.451506882906	d
0.357864677906	0.494429081678	d
0.360920548439	0.112029820681	d
0.312486082315	0.337972730398	d
0.363666146994	0.484837591648	d
0.364669322968	0.0673878788948	d
0.4687718153	0.299281746149	d
0.359014600515	0.466535627842	d
0.455880641937	0.18951959908	d
0.339454472065	0.191178426147	d
0.385268211365	0.489225625992	d
0.104223765433	0.297409415245	d
0.401156425476	0.38013613224	d
0.517992973328	0.43844512105	d
0.322092980146	0.316746681929	d
0.249094232917	0.364647299051	d
0.300976961851	0.491758495569	d
0.53933352232	0.156157657504	d
0.331466019154	0.427804082632	d
0.387269884348	0.245849639177	d
0.33089569211	0.257185190916	d
0.301523804665	0.486354410648	d
0.467014908791	0.646926641464	d
0.29889434576	0.202111214399	d
0.530484497547	0.306312799454	d
0.0768556073308	0.47355389595	d
0.200930386782	0.77068567276	d
0.341813534498	0.148136302829	d
0.386232852936	0.292794495821	d
0.424616575241	0.142592474818	d
0.448973178864	0.313754290342	d
0.325019985437	0.572277545929	d
0.494002133608	0.211187839508	d
0.474624663591	0.161721631885	d
0.379535287619	0.479506731033	d
0.362930744886	0.76586163044	d
0.508020758629	0.573513388634	d
0.473430633545	0.381295949221	d
0.0411104038358	0.784813702106	d
0.312238544226	0.253217160702	d
0.335971832275	0.268906056881	d
0.521788418293	0.302332162857	d
0.428169757128	0.385244131088	d
0.354076623917	0.361859947443	d
0.504395186901	0.314392834902	d
0.475233286619	0.272840023041	d
0.448588222265	0.571626484394	d
0.381978392601	0.248762816191	d
0.381468832493	0.286761164665	d
0.410550385714	0.468709856272	d
0.364337027073	0.506355345249	d
0.225921705365	0.318511337042	d
0.318697214127	0.605989277363	d
0.389358311892	0.213474020362	d
0.449641853571	0.238515034318	d
0.530966758728	0.575372159481	d
0.373407483101	0.340872198343	d
0.314044237137	0.537996172905	d
0.541503369808	0.797693789005	d
0.307425647974	0.209311485291	d
0.427615016699	0.124853394926	d
0.447963625193	0.217136949301	d
0.495662987232	0.175593644381	d
0.454041689634	0.25891289115	d
0.382673829794	0.243613809347	d
0.348519802094	0.272499382496	d
0.299668729305	0.419026434422	d
0.408579081297	0.423065513372	d
0.406272977591	0.163743630052	d
0.585356771946	0.26073923707	d
0.569242954254	0.221399337053	d
0.426256090403	0.497622400522	d
0.431897431612	0.408309906721	d
0.299980044365	0.645861446857	d
0.313651233912	0.517522275448	d
0.414507865906	0.39846304059	d
0.356035530567	0.239640191197	d
0.358738929033	0.310338288546	d
0.344723790884	0.18519243598	d
0.467094808817	0.109277911484	d
0.405422121286	0.340996950865	d
0.299811661243	0.290243178606	d
0.392099946737	0.217966377735	d
0.318225353956	0.237103119493	d
0.397926151752	0.43462741375	d
0.368469804525	0.225286617875	d
0.325285792351	0.303200602531	d
0.394107937813	0.665846407413	d
0.29103577137	0.139956817031	d
0.497230798006	0.384708166122	d
0.382350534201	0.677430212498	d
0.340461015701	0.275523692369	d
0.46913921833	0.370240271091	d
0.283024430275	0.626959383488	d
0.338386207819	0.21705314517	d
0.36478599906	0.202722936869	d
0.319205462933	0.169743746519	d
0.488424867392	0.234934493899	d
0.269786894321	0.243445426226	d
0.417446285486	0.372149884701	d
0.322562783957	0.413344591856	d
0.451939493418	0.328960090876	d
0.409583121538	0.17044775188	d
0.439535260201	0.157906830311	d
0.327850043774	0.371981799603	d
0.293546199799	0.177396401763	d
0.331303268671	0.615646660328	d
0.399340689182	0.349914222956	d
0.332175791264	0.211061015725	d
0.376935124397	0.35948497057	d
0.482452392578	0.195127621293	d
0.392085880041	0.198455929756	d
0.345891714096	0.196032434702	d
0.433807551861	0.262668251991	d
0.428629696369	0.390525460243	d
0.590660572052	0.504545092583	d
0.419220417738	0.350465387106	d
0.327134072781	0.381870001554	d
0.41921594739	0.102486819029	d
0.352433651686	0.192846655846	d
0.420399516821	0.173488304019	d
0.44087511301	0.497664868832	d
0.499819725752	0.242858141661	d
0.326697915792	0.254460096359	d
0.459005624056	0.774485647678	d
0.471636980772	0.313986480236	d
0.326810866594	0.214588090777	d
0.532199382782	0.282799035311	d
0.364178150892	0.404317557812	d
0.24870185554	0.226392328739	d
0.390227675438	0.537367880344	d
0.605728626251	0.296995192766	d
0.38280877471	0.342777460814	d
0.356590807438	0.313549518585	d
0.440004110336	0.104299455881	d
0.395427763462	0.184871077538	d
0.396527200937	0.53513354063	d
0.444393485785	0.507672965527	d
0.405674666166	0.636470377445	d
0.408755779266	0.677721619606	d
0.4929651618	0.318567037582	d
0.385058134794	0.385124534369	d
0.417468249798	0.533915758133	d
0.443646550179	0.302502065897	d
0.227404639125	0.625341653824	d
0.30005633831	0.525833904743	d
0.555082917213	0.369667083025	d
0.269155353308	0.241979315877	d
0.282815158367	0.187831088901	d
0.399163663387	0.245806872845	d
0.449998766184	0.317375034094	d
0.295256406069	0.396542996168	d
0.352158814669	0.295040756464	d
0.330419450998	0.519609034061	d
0.47034984827	0.270213931799	d
0.338962197304	0.173924893141	d
0.393156200647	0.335723847151	d
0.414264142513	0.279319912195	d
0.40964743495	0.537102043629	d
0.398862838745	0.143896207213	d
0.419275939465	0.136915192008	d
0.416832715273	0.31876796484	d
0.470688253641	0.343617022038	d
0.401272803545	0.123377457261	d
0.519868016243	0.354122072458	d
0.430570483208	0.201107740402	d
0.353644877672	0.330619722605	d
0.332975327969	0.297506064177	d
0.453887850046	0.341860830784	d
0.32346367836	0.252203196287	d
0.654501616955	0.376987427473	d
0.355011731386	0.858279168606	d
0.581755757332	0.27726611495	d
0.412699759007	0.276537209749	d
0.302493721247	0.144468978047	d
0.35830822587	0.17994864285	d
0.442425519228	0.287261724472	d
0.436162829399	0.75795853138	d
0.332009285688	0.393066883087	d
0.498274385929	0.335639178753	d
0.337900668383	0.153153285384	d
0.344381630421	0.265870541334	d
0.346640080214	0.051515635103	d
0.380476504564	0.406496852636	d
0.407212764025	0.194494217634	d
0.364293724298	0.287395864725	d
0.382328480482	0.378363251686	d
0.410926759243	0.222686782479	d
0.379149764776	0.259954065084	d
0.349488794804	0.429767400026	d
0.376348495483	0.212107345462	d
0.422255933285	0.761010289192	d
0.276184827089	0.171350210905	d
0.371616452932	0.309403628111	d
0.124649420381	0.517320930958	d
0.414389818907	0.326775342226	d
0.425806939602	0.229412406683	d
0.274135291576	0.411446154118	d
0.343301862478	0.332330226898	d
0.457255095243	0.14483320713	d
0.464998066425	0.187143459916	d
0.267758369446	0.343799680471	d
0.34781563282	0.310474425554	d
0.386555045843	0.512473285198	d
0.329859346151	0.176801279187	d
0.485969483852	0.506760835648	d
0.322131514549	0.205293059349	d
0.375898033381	0.236559271812	d
0.508331418037	0.758574903011	d
0.298207253218	0.407406538725	d
0.463105946779	0.121590487659	d
0.351467967033	0.22587838769	d
0.368893831968	0.108602926135	d
0.481160104275	0.517805635929	d
0.409825265408	0.224405929446	d
0.396532893181	0.136877000332	d
0.486685693264	0.38048902154	d
0.391785293818	0.322269052267	d
0.437535792589	0.2161244452	d
0.284201651812	0.793232858181	d
0.280906796455	0.329382032156	d
0.374797701836	0.117782615125	d
0.531391322613	0.335995018482	d
0.48603400588	0.374002754688	d


==> data/cifar_conv5-1_emb_tsne.dat <==
x	y	label
0.0503486990929	0.310228794813	a
0.0971047282219	0.0984833613038	a
0.0623412430286	0.204395413399	a
0.0625899732113	0.283899664879	a
0.0731841474771	0.202848225832	a
0.0741611048579	0.0542919188738	a
0.0945914238691	0.0280408114195	a
0.0671326220036	0.270012944937	a
0.0771385729313	0.0682459250093	a
0.0411462374032	0.25503090024	a
0.0987497717142	0.139447569847	a
0.0666828081012	0.337338775396	a
0.0884773060679	0.142986580729	a
0.0389646589756	0.193359911442	a
0.0545077808201	0.137696862221	a
0.05632558465	0.245169252157	a
0.0610392838717	0.188672855496	a
0.0674972683191	0.214333921671	a
0.0400482192636	0.212433502078	a
0.0827722996473	0.0407627187669	a
0.0349325463176	0.233582258224	a
0.042993016541	0.282786160707	a
0.0768987461925	0.0462011396885	a
0.112738549709	0.0829975828528	a
0.0576276555657	0.0921097919345	a
0.0561243109405	0.249081343412	a
0.029749372974	0.296212643385	a
0.0539092682302	0.154476672411	a
0.0442555770278	0.166019335389	a
0.106869347394	0.0765261203051	a
0.326286613941	0.31705930829	a
0.110835924745	0.183689400554	a
0.00804549269378	0.307780146599	a
0.0775693282485	0.211207091808	a
0.0970490723848	0.0480488948524	a
0.00798640679568	0.343735843897	a
0.0687518268824	0.0787971094251	a
0.0609421059489	0.338837742805	a
0.110969156027	0.215904220939	a
0.0982590839267	0.00381413148716	a
0.0540894679725	0.292556494474	a
0.0564643703401	0.172503516078	a
0.0925740897655	0.0510399490595	a
0.10980668664	0.167846828699	a
0.0637590885162	0.04652954638	a
0.0901886224747	0.224429443479	a
0.0561888702214	0.361801832914	a
0.0955941677094	0.203346088529	a
0.0129949906841	0.227393463254	a
0.0681829974055	0.223383009434	a
0.0627066493034	0.31332808733	a
0.0187252406031	0.313362151384	a
0.0645231232047	0.0431591942906	a
0.0597964897752	0.0737700238824	a
0.0292541943491	0.202603787184	a
0.0556986741722	0.103001691401	a
0.053639896214	0.0985585451126	a
0.0377498567104	0.347025305033	a
0.0651207342744	0.157381013036	a
0.0752833560109	0.0495460294187	a
0.0193623881787	0.300773501396	a
0.109061658382	0.0626711174846	a
0.0360817015171	0.271916419268	a
0.0775575637817	0.0872496441007	a
0.0187971238047	0.203343823552	a
0.0341826155782	0.391840815544	a
0.095789372921	0.237182825804	a
0.0516546070576	0.339981406927	a
0.115763612092	0.0881950259209	a
0.0362490750849	0.274331480265	a
0.0770420730114	0.0902370139956	a
0.0557845011353	0.159643366933	a
0.0845854505897	0.140683472157	a
0.00432253303006	0.28774446249	a
0.0563077516854	0.0946950092912	a
0.0273574534804	0.298319429159	a
0.0534529983997	0.287266373634	a
0.100760981441	0.128136709332	a
0.10000731796	0.0923273041844	a
0.0204776152968	0.312573462725	a
0.0618650987744	0.0729520320892	a
0.0358106680214	0.153061419725	a
0.0225597824901	0.348346948624	a
0.0593105442822	0.0832274779677	a
0.0279857795686	0.209768950939	a
0.0270028281957	0.272857129574	a
0.0663528293371	0.235111549497	a
0.0176652316004	0.296447634697	a
0.0926541090012	0.231223791838	a
0.10896962136	0.0648379549384	a
0.0615901723504	0.154115304351	a
0.0541923902929	0.0677381008863	a
0.0191185828298	0.230829492211	a
0.0143954092637	0.253504663706	a
0.0413890890777	0.322067379951	a
0.0333746373653	0.151197552681	a
0.0	0.310682296753	a
0.0352483987808	0.390229582787	a
0.0763546079397	0.0679956227541	a
0.0904334336519	0.0117316609249	a
0.0987852737308	0.0076860813424	a
0.0715670958161	0.149134486914	a
0.0473084673285	0.183071121573	a
0.0664663985372	0.0725708082318	a
0.0848867595196	0.0735525712371	a
0.0989934876561	0.114097259939	a
0.0945196226239	0.101075537503	a
0.0443699099123	0.295060962439	a
0.0650967732072	0.302533447742	a
0.0850929841399	0.140456721187	a
0.096052236855	0.226931124926	a
0.0392862297595	0.310003787279	a
0.0315415561199	0.388360917568	a
0.10342118144	0.137751922011	a
0.0404982529581	0.259890884161	a
0.0566024444997	0.112748965621	a
0.0476644821465	0.0910351872444	a
0.0957751572132	0.0490388199687	a
0.0459697507322	0.0940800309181	a
0.0898211747408	0.0196576677263	a
0.0851707234979	0.160906717181	a
0.0211847405881	0.293319225311	a
0.0753683075309	0.0285213626921	a
0.0969464480877	0.209680140018	a
0.0619318336248	0.329916417599	a
0.0869778543711	0.165657922626	a
0.0999988541007	0.189496546984	a
0.0312687270343	0.255975276232	a
0.0172258168459	0.253872722387	a
0.0664083436131	0.33957156539	a
0.0871049836278	0.0284850001335	a
0.0661512240767	0.25153067708	a
0.055441390723	0.208972871304	a
0.059342045337	0.263802915812	a
0.0112453382462	0.310413241386	a
0.0937852412462	0.0	a
0.101629540324	0.0472063794732	a
0.110849156976	0.21706405282	a
0.0878196582198	0.0236087441444	a
0.0971024930477	0.0440531522036	a
0.0798704177141	0.21851105988	a
0.0614566989243	0.139358654618	a
0.0630395486951	0.133857354522	a
0.0465733259916	0.271382272243	a
0.056842982769	0.0773056149483	a
0.0779352262616	0.0291356444359	a
0.0751325115561	0.144399031997	a
0.0344616025686	0.333924502134	a
0.0672536566854	0.145646750927	a
0.00439365394413	0.294104486704	a
0.0293072350323	0.244186773896	a
0.104373253882	0.0960461124778	a
0.0357758961618	0.231170535088	a
0.0289130751044	0.197616457939	a
0.039828132838	0.141434401274	a
0.0196680016816	0.313194721937	a
0.0737483203411	0.129604622722	a
0.0142563264817	0.200878500938	a
0.0679430291057	0.331622838974	a
0.0064887823537	0.296470105648	a
0.070172637701	0.231692716479	a
0.0701485723257	0.116781368852	a
0.0886281505227	0.0690902844071	a
0.0764204487205	0.0970533713698	a
0.0623453818262	0.199729114771	a
0.0857471525669	0.159342616796	a
0.0350301861763	0.393126755953	a
0.0369509719312	0.19379414618	a
0.041516058147	0.282691210508	a
0.0813923552632	0.0957942008972	a
0.0555723905563	0.270252257586	a
0.109154179692	0.111725367606	a
0.0693044811487	0.0639267787337	a
0.0531420223415	0.308329671621	a
0.048145391047	0.327374279499	a
0.0873002409935	0.116118855774	a
0.0228202510625	0.277640521526	a
0.0347511507571	0.379668444395	a
0.0569133125246	0.339251369238	a
0.0848415344954	0.0478464141488	a
0.0447841919959	0.155764728785	a
0.0944975689054	0.231907874346	a
0.0829023122787	0.0735082030296	a
0.034643214196	0.324306041002	a
0.00954965315759	0.242908656597	a
0.0654034465551	0.338067680597	a
0.0942799299955	0.0206416007131	a
0.0563746504486	0.188230514526	a
0.070143096149	0.237105935812	a
0.108322180808	0.187448427081	a
0.034994084388	0.304042339325	a
0.0514667034149	0.25103238225	a
0.0401186868548	0.333745360374	a
0.0785485506058	0.22790209949	a
0.072075098753	0.231286421418	a
0.0810029581189	0.207275807858	a
0.0337761491537	0.384366601706	a
0.0659152939916	0.162822112441	a
0.105556987226	0.164732918143	a
0.0756315588951	0.182878196239	a
0.0839625969529	0.0440285131335	a
0.0763596221805	0.169214829803	a
0.0470524393022	0.305957019329	a
0.0317110829055	0.3842702806	a
0.0518523976207	0.0664286538959	a
0.0023344673682	0.312659263611	a
0.010139205493	0.247091084719	a
0.0756373852491	0.181182667613	a
0.0258560720831	0.361567348242	a
0.085974432528	0.115487761796	a
0.0454328022897	0.376979917288	a
0.0837000831962	0.239028304815	a
0.0253448821604	0.244700804353	a
0.0653035193682	0.0970801487565	a
0.0909888669848	0.00420313281938	a
0.0653994753957	0.104284271598	a
0.032433565706	0.284444719553	a
0.106158576906	0.230414673686	a
0.0242004655302	0.171173393726	a
0.0626657009125	0.0420887097716	a
0.0829141587019	0.189363434911	a
0.0875962972641	0.0873966738582	a
0.0661732554436	0.078887462616	a
0.0688031241298	0.0901175513864	a
0.0922115147114	0.218962281942	a
0.084470294416	0.17889200151	a
0.0502811186016	0.335672438145	a
0.0866500809789	0.041007231921	a
0.0803812742233	0.0569279082119	a
0.05041513592	0.14526642859	a
0.0911597535014	0.0125569291413	a
0.0715236887336	0.205632433295	a
0.0562763288617	0.111676260829	a
0.0401544645429	0.377068400383	a
0.0840289220214	0.136521548033	a
0.0256780516356	0.385047852993	a
0.0486521162093	0.181965485215	a
0.0134549895301	0.192276164889	a
0.0465972051024	0.0821105763316	a
0.0759645029902	0.0276660751551	a
0.00759736541659	0.295676767826	a
0.0797795802355	0.138671815395	a
0.0172619763762	0.319303572178	a
0.0271922852844	0.273655712605	a
0.0938715785742	0.121993012726	a
0.0131880408153	0.191999584436	a
0.0212521031499	0.218614563346	a
0.0476993620396	0.284570425749	a
0.0323064625263	0.183634236455	a
0.0247019622475	0.264061868191	a
0.0278178341687	0.397535383701	b
0.877128779888	0.204245686531	b
0.952237606049	0.184124752879	b
0.954942286015	0.355142623186	b
0.88610970974	0.342844158411	b
0.96921223402	0.0432743318379	b
0.923292815685	0.373764753342	b
0.920364558697	0.346005260944	b
0.89957934618	0.29741948843	b
0.959593057632	0.180682584643	b
0.981692373753	0.152461603284	b
0.895504593849	0.333435595036	b
0.901719629765	0.274444252253	b
0.935588777065	0.274843245745	b
0.97948795557	0.115354031324	b
0.971925616264	0.357945859432	b
0.893066287041	0.190191403031	b
0.942710340023	0.133739814162	b
0.959725618362	0.211354389787	b
0.963066995144	0.0437342785299	b
0.977045893669	0.36640354991	b
0.945240318775	0.291016817093	b
0.915154099464	0.152875393629	b
0.959009051323	0.145852148533	b
0.955177903175	0.0871459022164	b
0.894053161144	0.305767148733	b
0.959843099117	0.0403711162508	b
0.919652342796	0.240431904793	b
0.921986579895	0.373394697905	b
0.946994960308	0.118999242783	b
0.961832106113	0.3646004498	b
0.97250688076	0.128564730287	b
0.910873293877	0.385778129101	b
0.934123575687	0.257828831673	b
0.917788743973	0.158109113574	b
0.92570734024	0.286462575197	b
0.924161374569	0.329796612263	b
0.963775873184	0.0884599387646	b
0.887932300568	0.269144564867	b
0.893514692783	0.374357968569	b
0.898287415504	0.176768347621	b
0.891968548298	0.163383200765	b
0.902216255665	0.34136852622	b
0.897951841354	0.158256113529	b
0.929962038994	0.257422536612	b
0.976220011711	0.153290182352	b
0.969648003578	0.136406764388	b
0.903491139412	0.240284204483	b
0.905101060867	0.370887607336	b
0.918190062046	0.13695384562	b
0.986579179764	0.129706218839	b
0.905674040318	0.238619565964	b
0.971430063248	0.0414795428514	b
0.917450964451	0.354794949293	b
0.969018697739	0.0563077516854	b
0.920568346977	0.21545983851	b
0.959501564503	0.241124093533	b
0.946172654629	0.341566443443	b
0.947941958904	0.285247892141	b
0.904059767723	0.18857395649	b
0.894166231155	0.258450508118	b
0.945543766022	0.321951657534	b
0.960330486298	0.0767936706543	b
0.962294459343	0.107174627483	b
0.977410316467	0.0904061719775	b
0.961065769196	0.194885239005	b
0.983096599579	0.168907910585	b
0.910961210728	0.36112639308	b
0.979382097721	0.161180734634	b
0.969312131405	0.20507606864	b
0.95315861702	0.0842138081789	b
0.956057012081	0.232805207372	b
0.970020949841	0.138139262795	b
0.888255119324	0.333607524633	b
0.929417252541	0.111679919064	b
0.970189213753	0.369937837124	b
0.977815389633	0.152247086167	b
0.946947336197	0.272637099028	b
0.949335515499	0.274083524942	b
0.925220131874	0.221291348338	b
0.951897144318	0.311493456364	b
0.91226798296	0.312406390905	b
0.955285727978	0.22914814949	b
0.883795201778	0.346175730228	b
0.88554507494	0.238117352128	b
0.923215270042	0.144211754203	b
0.982644975185	0.154083326459	b
0.945699512959	0.133919239044	b
0.961023390293	0.108815900981	b
0.92937630415	0.361322283745	b
0.873735070229	0.256922572851	b
0.891785681248	0.25916159153	b
0.925593197346	0.365883886814	b
0.893756687641	0.33654987812	b
0.93561822176	0.291397601366	b
0.980631768703	0.116483449936	b
0.967435657978	0.0666528269649	b
0.935635507107	0.159969091415	b
0.973748385906	0.0731742978096	b
0.901977419853	0.376681536436	b
0.938015937805	0.128071561456	b
0.922965824604	0.360622853041	b
0.937867283821	0.190245598555	b
0.900623619556	0.224480703473	b
0.946206092834	0.135294362903	b
0.901919484138	0.370154857635	b
0.916324913502	0.160612076521	b
0.887900531292	0.228654518723	b
0.969648897648	0.281443685293	b
0.916070282459	0.133249819279	b
0.96159029007	0.130971118808	b
0.938128471375	0.378896564245	b
0.951160252094	0.360011577606	b
0.915844798088	0.131765052676	b
0.920295476913	0.317229419947	b
0.877456367016	0.198242753744	b
0.963883161545	0.0311363358051	b
0.929214894772	0.161949813366	b
0.979785978794	0.101610720158	b
0.93759572506	0.349669456482	b
0.894276976585	0.266413003206	b
0.950437068939	0.115562476218	b
0.964373588562	0.0795909836888	b
0.966207921505	0.0980242937803	b
0.930670559406	0.314578682184	b
0.921527326107	0.239407509565	b
0.938524007797	0.334982514381	b
0.899005174637	0.246946573257	b
0.90347635746	0.389069646597	b
0.988528907299	0.1388425529	b
0.917236983776	0.324013650417	b
0.964384198189	0.363042414188	b
0.957005441189	0.157880738378	b
0.905071377754	0.222228899598	b
0.916293084621	0.258038014174	b
0.96680098772	0.0565022826195	b
0.957504630089	0.0665434747934	b
0.95078843832	0.149148926139	b
0.898961901665	0.217157512903	b
0.928952217102	0.231217965484	b
0.900554597378	0.336698502302	b
0.899936258793	0.232993870974	b
0.933899641037	0.278850525618	b
0.90244781971	0.235537216067	b
0.912973940372	0.214337348938	b
0.888793110847	0.27023178339	b
0.917120337486	0.112301886082	b
0.96294605732	0.179532513022	b
0.945155143738	0.0765057727695	b
0.937192201614	0.307521671057	b
0.948171436787	0.181391343474	b
0.937655627728	0.250963270664	b
0.925242483616	0.382470905781	b
0.930715203285	0.216746360064	b
0.967035353184	0.333675295115	b
0.920855283737	0.1508538872	b
0.937823295593	0.124096862972	b
0.896722495556	0.325292438269	b
0.982166945934	0.105496585369	b
0.932552695274	0.246721103787	b
0.92235481739	0.375910431147	b
0.973556518555	0.0689067468047	b
0.919568479061	0.271185904741	b
0.940718531609	0.294910252094	b
0.911424875259	0.262449264526	b
0.94943767786	0.27423197031	b
0.974151849747	0.0500416085124	b
0.940903127193	0.349908649921	b
0.946647584438	0.222218289971	b
0.951847910881	0.287033259869	b
0.901448905468	0.348512649536	b
0.913097500801	0.201657861471	b
0.949436604977	0.201060339808	b
0.895785212517	0.227311477065	b
0.905304551125	0.211548522115	b
0.916093766689	0.299772650003	b
0.940058648586	0.161777213216	b
0.92390370369	0.275097072124	b
0.908283531666	0.259074449539	b
0.975401937962	0.155493617058	b
0.919396281242	0.25628271699	b
0.918785810471	0.127331674099	b
0.931127905846	0.11307875067	b
0.962251424789	0.343142032623	b
0.901019334793	0.309989601374	b
0.964515328407	0.109154857695	b
0.888121366501	0.269250541925	b
0.969194352627	0.204339563847	b
0.916970551014	0.377408832312	b
0.912708878517	0.338012367487	b
0.919034898281	0.269878357649	b
0.93984568119	0.296124875546	b
0.893913626671	0.241299599409	b
0.968569755554	0.113217420876	b
0.936705470085	0.149497002363	b
0.909255445004	0.360627919436	b
0.904233336449	0.313590884209	b
0.921391606331	0.258143365383	b
0.964302718639	0.0759607702494	b
0.933781266212	0.343208581209	b
0.966267228127	0.0602494738996	b
0.932841956615	0.221022456884	b
0.96240478754	0.215564548969	b
0.981814265251	0.163642942905	b
0.933646202087	0.081611931324	b
0.927863061428	0.372684061527	b
0.950523078442	0.0859097391367	b
0.915743172169	0.114956609905	b
0.876943230629	0.205662295222	b
0.941188931465	0.116436325014	b
0.903599023819	0.276709735394	b
0.966712117195	0.279555976391	b
0.926098883152	0.240496873856	b
0.900588333607	0.251113384962	b
0.890804171562	0.323664963245	b
0.957254230976	0.238499030471	b
0.968575000763	0.0400174818933	b
0.93625241518	0.332645118237	b
0.892703056335	0.216565996408	b
0.894007325172	0.204296767712	b
0.883373141289	0.221548005939	b
0.892137229443	0.37331366539	b
0.940464794636	0.356504052877	b
0.907491207123	0.277349233627	b
0.950611770153	0.240407079458	b
0.926023304462	0.0959074422717	b
0.951590001583	0.313642919064	b
0.917676210403	0.127431988716	b
1.0	0.145357221365	b
0.963022947311	0.312954545021	b
0.903959333897	0.229716107249	b
0.940955758095	0.232439890504	b
0.897065877914	0.253154397011	b
0.89937800169	0.37936848402	b
0.970063209534	0.0307384785265	b
0.993663072586	0.149115428329	b
0.964083909988	0.0409723334014	b
0.977379798889	0.366484314203	b
0.967007935047	0.339800149202	b
0.962585568428	0.0392167083919	b
0.951340734959	0.183750882745	b
0.981081604958	0.0703250169754	b
0.918767333031	0.138647958636	b
0.885464191437	0.274914681911	b
0.959502398968	0.126961261034	b
0.934381365776	0.353767096996	b
0.899701952934	0.18475972116	b
0.919836223125	0.34612891078	b
0.900363981724	0.28271573782	b
0.900653362274	0.23777936399	b
0.465275764465	0.97040116787	c
0.258790969849	0.180350914598	c
0.46424177289	0.708832621574	c
0.472011446953	0.112013325095	c
0.445376873016	0.525951504707	c
0.401197105646	0.523210406303	c
0.295734167099	0.188743084669	c
0.14752471447	0.460362523794	c
0.50586938858	0.708512306213	c
0.474633932114	0.329708218575	c
0.442653357983	0.4773632586	c
0.442027032375	0.939951181412	c
0.423450618982	0.511091768742	c
0.161263778806	0.401362419128	c
0.24321423471	0.64511102438	c
0.298629641533	0.871527016163	c
0.435983270407	0.113258957863	c
0.245518729091	0.497433722019	c
0.245218664408	0.197327405214	c
0.423945844173	0.853072166443	c
0.243084192276	0.556873083115	c
0.5009329319	0.68415248394	c
0.664178907871	0.354510903358	c
0.413202762604	0.0863841846585	c
0.275831878185	0.431864827871	c
0.402576059103	0.53912627697	c
0.197600439191	0.214797288179	c
0.36437985301	0.379224836826	c
0.34180226922	0.815537214279	c
0.296927809715	0.165901973844	c
0.125396668911	0.456471532583	c
0.472993850708	0.122831232846	c
0.400120586157	0.471350938082	c
0.259679734707	0.414388656616	c
0.479064673185	0.741069376469	c
0.237792268395	0.32272285223	c
0.189240932465	0.436000883579	c
0.429289013147	0.931897699833	c
0.454043865204	0.0668970197439	c
0.303430378437	0.835409283638	c
0.366212725639	0.842015147209	c
0.173963963985	0.499053686857	c
0.237290471792	0.592762053013	c
0.422627359629	0.160893797874	c
0.404143244028	0.627591609955	c
0.45948907733	0.938011169434	c
0.302154183388	0.790937304497	c
0.261827588081	0.577528774738	c
0.479065656662	0.651323854923	c
0.493756830692	0.671502172947	c
0.436957806349	0.956346929073	c
0.482222408056	0.738789796829	c
0.2366065979	0.458518534899	c
0.204265773296	0.60969042778	c
0.24725304544	0.179361835122	c
0.459877699614	0.984446048737	c
0.453974872828	0.881069839001	c
0.226074814796	0.650649249554	c
0.430206775665	0.123931504786	c
0.319257229567	0.784742355347	c
0.483481198549	0.744179010391	c
0.437569499016	0.849469780922	c
0.370459645987	0.480759888887	c
0.22763761878	0.377596259117	c
0.288976788521	0.132319092751	c
0.386420071125	0.481167703867	c
0.224643975496	0.62094271183	c
0.444891571999	0.0687696486712	c
0.463876217604	0.116078399122	c
0.380949795246	0.794762194157	c
0.220058307052	0.633014261723	c
0.450341463089	0.658189952374	c
0.371628493071	0.795439243317	c
0.398286104202	0.436595827341	c
0.399349212646	0.462864518166	c
0.432770639658	0.173971682787	c
0.450477272272	0.3424654603	c
0.462890535593	0.0940797626972	c
0.254468977451	0.620317995548	c
0.204257383943	0.607866287231	c
0.402687519789	0.297505229712	c
0.347837537527	0.340154647827	c
0.436044931412	0.635076105595	c
0.458477318287	0.164578855038	c
0.489081799984	0.956533849239	c
0.241939753294	0.521429777145	c
0.44223985076	0.675864040852	c
0.44249355793	0.0688039958477	c
0.297676533461	0.208102941513	c
0.381555736065	0.783596515656	c
0.369378656149	0.354045033455	c
0.219916045666	0.386968970299	c
0.189783424139	0.639805674553	c
0.270391911268	0.391478300095	c
0.43440747261	0.854947507381	c
0.482366025448	0.980043053627	c
0.291853755713	0.409113794565	c
0.166231766343	0.423913776875	c
0.420399993658	0.146923333406	c
0.279260396957	0.807668805122	c
0.286527812481	0.114070251584	c
0.382916033268	0.50982105732	c
0.428963303566	0.311838924885	c
0.128347620368	0.45254611969	c
0.269635051489	0.80616235733	c
0.431492120028	0.0726872310042	c
0.455148130655	0.477052271366	c
0.236651554704	0.621405899525	c
0.249766439199	0.533681571484	c
0.0700250566006	0.318972498178	c
0.273161917925	0.0980807691813	c
0.443346589804	0.150322064757	c
0.452648341656	0.0411025844514	c
0.294178068638	0.527683198452	c
0.467983037233	0.644989311695	c
0.157945245504	0.504039883614	c
0.228544220328	0.650585532188	c
0.460606217384	0.645913660526	c
0.444179683924	0.883537173271	c
0.264047116041	0.156610921025	c
0.426891237497	0.302162289619	c
0.188898608088	0.409006565809	c
0.272471725941	0.383042782545	c
0.290320426226	0.837235987186	c
0.48605260253	0.94868439436	c
0.447968125343	0.116872943938	c
0.285553306341	0.85269600153	c
0.277655392885	0.410892575979	c
0.236834257841	0.134752511978	c
0.403401315212	0.371627748013	c
0.300897032022	0.16177496314	c
0.43906968832	0.0876651033759	c
0.431187778711	0.106108002365	c
0.431459784508	0.486426711082	c
0.472510427237	0.63759624958	c
0.202949926257	0.473571538925	c
0.516983509064	0.703082740307	c
0.268622547388	0.544683218002	c
0.454988449812	0.995343565941	c
0.26270583272	0.581364393234	c
0.413261532784	0.358854234219	c
0.334071993828	0.353602707386	c
0.434372216463	0.665297210217	c
0.45261451602	0.677921295166	c
0.418463438749	0.683852434158	c
0.436265528202	0.638483345509	c
0.488746315241	0.947282314301	c
0.166734158993	0.448903053999	c
0.422678083181	0.0772735774517	c
0.446428894997	0.868311285973	c
0.435523986816	0.171618521214	c
0.463165640831	0.672960877419	c
0.198246583343	0.317926883698	c
0.345547229052	0.816312611103	c
0.245082169771	0.533671140671	c
0.276128023863	0.400984436274	c
0.384165495634	0.818791151047	c
0.42404744029	0.884884417057	c
0.351705014706	0.845728218555	c
0.206381767988	0.423492640257	c
0.218646347523	0.332999885082	c
0.220381245017	0.43949085474	c
0.241205483675	0.447253525257	c
0.43440887332	0.496542423964	c
0.245902508497	0.561456620693	c
0.480540305376	0.48746290803	c
0.443040668964	0.477693319321	c
0.405440092087	0.48794361949	c
0.467603355646	0.702287256718	c
0.402776539326	0.457672744989	c
0.405892878771	0.522744953632	c
0.689225614071	0.777621805668	c
0.477348446846	0.737719357014	c
0.456259280443	0.674088954926	c
0.211318984628	0.624806106091	c
0.476950764656	0.0908097922802	c
0.44419965148	0.958191871643	c
0.453486889601	0.642382204533	c
0.237532556057	0.144850820303	c
0.278926789761	0.53716224432	c
0.392198741436	0.331498175859	c
0.425510346889	0.906596660614	c
0.288130998611	0.125148117542	c
0.111877605319	0.45622241497	c
0.203378379345	0.592773377895	c
0.426384657621	0.854839503765	c
0.474928438663	0.150388196111	c
0.266611605883	0.202986419201	c
0.489492446184	0.664894759655	c
0.424936652184	0.297928094864	c
0.381506174803	0.895103573799	c
0.108278043568	0.491872996092	c
0.273689240217	0.56458979845	c
0.284320116043	0.536099731922	c
0.295883536339	0.805262029171	c
0.329659789801	0.822165548801	c
0.449585258961	0.0429482646286	c
0.382399082184	0.500048220158	c
0.374619781971	0.320036202669	c
0.390930116177	0.297851979733	c
0.283675014973	0.204864114523	c
0.504922568798	0.689048349857	c
0.422470033169	0.172982275486	c
0.400033205748	0.347425490618	c
0.485287368298	0.71605938673	c
0.118528865278	0.481986582279	c
0.376807391644	0.335977971554	c
0.267885446548	0.387782365084	c
0.437744259834	0.712075471878	c
0.240510582924	0.42383441329	c
0.437979698181	0.93344950676	c
0.210019007325	0.640486657619	c
0.118745326996	0.476046860218	c
0.374769687653	0.496743649244	c
0.395196259022	0.33628475666	c
0.299665480852	0.382986277342	c
0.124571122229	0.490968614817	c
0.443289071321	0.6395804286	c
0.423636972904	0.338044345379	c
0.382725268602	0.309711873531	c
0.202795982361	0.402266293764	c
0.431198209524	0.691183805466	c
0.260168015957	0.161784216762	c
0.465202629566	0.970161795616	c
0.303410708904	0.780114233494	c
0.457125037909	0.86007219553	c
0.251395940781	0.412070631981	c
0.212451413274	0.374523192644	c
0.482712388039	0.719810128212	c
0.4385869205	0.986366271973	c
0.286746770144	0.229262307286	c
0.218002140522	0.342303603888	c
0.285893440247	0.384283125401	c
0.225541427732	0.574314773083	c
0.28812918067	0.394811958075	c
0.445223599672	0.426761358976	c
0.461058825254	0.0411836393178	c
0.454204171896	0.357199937105	c
0.454279005527	0.970130801201	c
0.480566591024	0.122914887965	c
0.44680967927	0.374074488878	c
0.231158196926	0.51829880476	c
0.113239772618	0.455170452595	c
0.476263135672	0.477107644081	c
0.225732147694	0.348563969135	c
0.279184490442	0.553839206696	c
0.312709927559	0.398878782988	c
0.363348424435	0.813767015934	c
0.286066681147	0.514110922813	c
0.418837875128	0.325429946184	c
0.465040266514	0.0618567205966	c
0.254381924868	0.545576453209	c
0.364029586315	0.824658215046	c
0.255106508732	0.417676329613	c
0.312078744173	0.409792512655	c
0.232964918017	0.200915470719	c
0.361784815788	0.359477996826	c
0.196362003684	0.452323496342	c
0.405035197735	0.47664257884	c
0.298113495111	0.364457845688	c
0.36649876833	0.809194743633	c
0.430557876825	0.904326558113	c
0.517770707607	0.621497869492	c
0.411953538656	0.491949766874	c
0.224432662129	0.651489078999	c
0.449526906013	0.647323489189	c
0.310266047716	0.161788076162	c
0.302783191204	0.392696768045	c
0.463321298361	0.101970165968	c
0.240111738443	0.616577863693	c
0.243940442801	0.630835533142	c
0.209214761853	0.468166947365	c
0.3947032094	0.901255011559	c
0.211163908243	0.61243891716	c
0.35835814476	0.490009665489	c
0.266061037779	0.160723090172	c
0.225787192583	0.607994318008	c
0.227660149336	0.205058306456	c
0.185422942042	0.485119730234	c
0.24723687768	0.411108136177	c
0.235423251987	0.538480043411	c
0.211438953876	0.639624416828	c
0.42114341259	0.858971655369	c
0.190235286951	0.448579072952	c
0.478000789881	0.95930314064	c
0.43429800868	0.143648952246	c
0.448507577181	0.71973067522	c
0.437373578548	0.472915351391	c
0.403905779123	0.854213237762	c
0.470946252346	0.505708754063	c
0.259792983532	0.619877934456	c
0.401348084211	0.318695962429	c
0.294799685478	0.499236673117	c
0.20230768621	0.478568434715	c
0.481624275446	0.319798618555	c
0.321814119816	0.787056386471	c
0.411733299494	0.157024070621	c
0.465470314026	0.287549227476	c
0.311873465776	0.31305077672	c
0.229801118374	0.62760424614	c
0.309905618429	0.169901102781	c
0.271531164646	0.521674931049	c
0.451591610909	0.181069090962	c
0.422210097313	0.644638538361	c
0.475731343031	0.258103251457	c
0.499902039766	0.72731000185	c
0.396731853485	0.26264756918	c
0.400718271732	0.836792230606	c
0.480311840773	0.319936752319	c
0.232304900885	0.410600423813	c
0.441005915403	0.628832936287	c
0.283476769924	0.810968339443	c
0.346173763275	0.489002913237	c
0.331320762634	0.837033450603	c
0.402490884066	0.26202327013	c
0.419645935297	0.948473095894	c
0.132643088698	0.429257363081	c
0.302824944258	0.390058755875	c
0.268494546413	0.211390152574	c
0.46240144968	0.645504117012	c
0.444407522678	0.0879663527012	c
0.45366320014	0.951382815838	c
0.400405466557	0.836106002331	c
0.517230093479	0.694049835205	c
0.429435551167	0.96674567461	c
0.388836175203	0.434407651424	c
0.447726130486	0.966934561729	c
0.46203109622	0.0402102023363	c
0.36226350069	0.511712133884	c
0.332574903965	0.781733453274	c
0.330696851015	0.342783272266	c
0.340994983912	0.824820995331	c
0.453438639641	0.684738397598	c
0.197106137872	0.617699980736	c
0.137068614364	0.443489432335	c
0.186093822122	0.486444175243	c
0.217742353678	0.595368146896	c
0.390552312136	0.526603996754	c
0.253482282162	0.130613133311	c
0.442937999964	0.951369464397	c
0.431705862284	0.710104882717	c
0.450464338064	0.650636792183	c
0.21417440474	0.625357508659	c
0.425939619541	0.457862526178	c
0.487918406725	0.73268866539	c
0.43539467454	0.510736823082	c
0.153800025582	0.446843773127	c
0.401318073273	0.157827362418	c
0.118010699749	0.478081583977	c
0.306965231895	0.815624415874	c
0.459973812103	0.326999396086	c
0.447974562645	0.685475587845	c
0.28025752306	0.138653874397	c
0.406276375055	0.100612491369	c
0.452343016863	0.718775451183	c
0.114740230143	0.48362377286	c
0.254351705313	0.547235667706	c
0.466101527214	0.930877625942	c
0.441474288702	0.491531461477	c
0.28562605381	0.145528793335	c
0.448868602514	0.163106441498	c
0.224624082446	0.38516125083	c
0.192587390542	0.492426455021	c
0.184599757195	0.457769632339	c
0.487041831017	0.128309056163	c
0.213520377874	0.587160289288	c
0.352119147778	0.491728901863	c
0.307485461235	0.531648099422	c
0.446461170912	0.145515561104	c
0.264799803495	0.198974326253	c
0.150955677032	0.444414377213	c
0.397841185331	0.269258409739	c
0.219869449735	0.457622975111	c
0.305202245712	0.422607779503	c
0.458830267191	1.0	c
0.317048311234	0.442542791367	c
0.253412783146	0.394175291061	c
0.260337173939	0.561120390892	c
0.368440717459	0.378630280495	c
0.243158444762	0.49693351984	c
0.190819472075	0.458883851767	c
0.324019581079	0.790545225143	c
0.440752536058	0.443685293198	c
0.504976034164	0.0827394127846	c
0.130257040262	0.45459368825	c
0.316259533167	0.337339490652	c
0.276274681091	0.608745157719	c
0.249089643359	0.142888888717	c
0.474408745766	0.471497952938	c
0.24975605309	0.614875972271	c
0.296665072441	0.419792503119	c
0.410053640604	0.507229089737	c
0.191504925489	0.471825867891	c
0.237257778645	0.122068338096	c
0.300517231226	0.402085572481	c
0.444725722075	0.874824225903	c
0.245194971561	0.231456264853	c
0.2675357759	0.140860870481	c
0.45165926218	0.474464148283	c
0.392598152161	0.439057767391	c
0.219343230128	0.501018226147	c
0.392419099808	0.331519722939	c
0.476162225008	0.504118919373	c
0.325989872217	0.831123650074	c
0.454187870026	0.138315409422	c
0.450459063053	0.609511435032	c
0.472671359777	0.48330488801	c
0.236194312572	0.317010641098	c
0.257387250662	0.518633365631	c
0.259328812361	0.515266299248	c
0.125031799078	0.474016696215	c
0.467747658491	0.722354233265	c
0.413365155458	0.913161158562	c
0.455471992493	0.944523453712	c
0.300132721663	0.183023661375	c
0.305204033852	0.80377972126	c
0.419075757265	0.879610776901	c
0.437517076731	0.0793067738414	c
0.486875683069	0.732775688171	c
0.424840003252	0.178572803736	c
0.45519259572	0.694675862789	c
0.389212340117	0.324877142906	c
0.176663920283	0.427068084478	c
0.447582215071	0.846160173416	c
0.440759301186	0.659941077232	c
0.371537804604	0.800312519073	c
0.268489271402	0.575802266598	c
0.244657844305	0.36102488637	c
0.48170503974	0.704348742962	c
0.266997545958	0.555798828602	c
0.432417392731	0.287664055824	c
0.191661164165	0.518815159798	c
0.459015458822	0.682634234428	c
0.454558908939	0.312159448862	c
0.447435051203	0.926207184792	c
0.214805543423	0.358724653721	c
0.381435453892	0.438518077135	c
0.198022812605	0.604857027531	c
0.447660893202	0.676242887974	c
0.161365389824	0.446252346039	c
0.152307271957	0.438598930836	c
0.439124107361	0.925420403481	c
0.307270497084	0.526181638241	c
0.245116144419	0.627027630806	c
0.433661222458	0.137167841196	c
0.416997283697	0.133258208632	c
0.289841413498	0.455981075764	c
0.320049732924	0.83490473032	c
0.436565339565	0.52043735981	c
0.388768136501	0.295242071152	c
0.444614052773	0.0530098602176	c
0.4011515975	0.889332890511	c
0.426980495453	0.100924268365	c
0.528748571873	0.697824954987	c
0.302844196558	0.225476548076	c
0.477581322193	0.882107555866	c
0.464239478111	0.924417734146	c
0.166702106595	0.468300551176	c
0.171976640821	0.613509893417	c
0.334565579891	0.377448052168	c
0.300777643919	0.130592286587	c
0.225412398577	0.228365331888	c
0.197975575924	0.425755470991	c
0.429505109787	0.30612629652	c
0.469937235117	0.652396559715	c
0.299209952354	0.844794869423	c
0.300831586123	0.523573875427	c
0.344386786222	0.820927143097	c
0.313014119864	0.210640713573	c
0.281113147736	0.165796428919	c
0.457280367613	0.342400878668	c
0.263772338629	0.430303156376	c
0.46245226264	0.338490217924	c
0.319733083248	0.178050518036	c
0.241534203291	0.373978078365	c
0.439158886671	0.173058077693	c
0.446877866983	0.460068762302	c
0.452308237553	0.433535993099	c
0.44254681468	0.719654202461	c
0.266736984253	0.33846244216	c
0.212159633636	0.327223002911	c
0.458442538977	0.744480907917	c
0.456287264824	0.997528135777	c
0.432754635811	0.121107265353	c
0.402130454779	0.254328101873	c
0.411599546671	0.0672009289265	c
0.361973613501	0.838703930378	c
0.506078660488	0.737360239029	c
0.42884734273	0.304459244013	c
0.287275344133	0.419272422791	c
0.499940484762	0.728565275669	c
0.486685454845	0.134299665689	c
0.258558511734	0.137439191341	c
0.406619459391	0.702800393105	c
0.305190324783	0.523000001907	c
0.436690241098	0.524608433247	c
0.472478032112	0.915670633316	c
0.215751305223	0.578559219837	c
0.282021701336	0.799880921841	c
0.287628233433	0.560249447823	c
0.455094099045	0.93920147419	c
0.35767018795	0.479516208172	c
0.1249011904	0.433315813541	c
0.439965367317	0.363872587681	c
0.457150548697	0.479673236609	c
0.435609430075	0.723144948483	c
0.464108079672	0.274064809084	c
0.382965356112	0.479355365038	c
0.123488791287	0.439475506544	c
0.311369925737	0.424780994654	c
0.438795149326	0.0880764946342	c
0.455911785364	0.465525567532	c
0.139062970877	0.477635979652	c
0.255942851305	0.399128258228	c
0.235216930509	0.365841239691	c
0.409298866987	0.338008165359	c
0.181676402688	0.498862683773	c
0.235039681196	0.454249769449	c
0.399906843901	0.107489995658	c
0.277014821768	0.107928484678	c
0.266030967236	0.421675056219	c
0.488430649042	0.731696128845	c
0.242181971669	0.116454944015	c
0.218698054552	0.666222929955	c
0.299508422613	0.151725202799	c
0.434794664383	0.330929785967	c
0.249283507466	0.394653528929	c
0.429381430149	0.431099683046	c
0.472157537937	0.5040615201	c
0.441781640053	0.726163446903	c
0.439168483019	0.522044599056	c
0.122254490852	0.477537930012	c
0.422203838825	0.152742862701	c
0.277920097113	0.111880734563	c
0.23978368938	0.547459900379	c
0.238468542695	0.196318477392	c
0.180594801903	0.441845059395	c
0.453350901604	0.164208754897	c
0.382179915905	0.439609229565	c
0.307654559612	0.46143579483	c
0.440862417221	0.493890315294	c
0.457787036896	0.88473713398	c
0.406299680471	0.315458744764	c
0.465163081884	0.654112517834	c
0.211426094174	0.657474637032	c
0.283231437206	0.20490822196	c
0.419816493988	0.107512623072	c
0.176028594375	0.503456652164	c
0.398035049438	0.619440019131	c
0.197468653321	0.214975908399	c
0.387267321348	0.47392269969	c
0.268994212151	0.591786086559	c
0.333835452795	0.785801708698	c
0.413959443569	0.267259120941	c
0.247816517949	0.598341703415	c
0.243196517229	0.214950874448	c
0.113315872848	0.433829545975	c
0.429598748684	0.508407771587	c
0.444566696882	0.0808177366853	c
0.480933368206	0.123323708773	c
0.270081698895	0.370037823915	c
0.457485347986	0.540330827236	c
0.300135225058	0.140084058046	c
0.352414190769	0.833505570889	c
0.289960622787	0.812472224236	c
0.452760100365	0.96053725481	c
0.464713156223	0.954882502556	c
0.437624782324	0.86965239048	c
0.244102627039	0.574195861816	c
0.428961634636	0.0453191921115	c
0.365187138319	0.800938248634	c
0.312074691057	0.439714998007	c
0.395719379187	0.127102091908	c
0.229167535901	0.64863973856	c
0.455397099257	0.658834278584	c
0.272291362286	0.100659176707	c
0.333160042763	0.817939996719	c
0.21646155417	0.579081654549	c
0.418911069632	0.302721202374	c
0.504912674427	0.682607233524	c
0.166927009821	0.497746914625	c
0.233443051577	0.623181819916	c
0.195477113128	0.424550712109	c
0.237738981843	0.396417170763	c
0.464848577976	0.297255247831	c
0.260408341885	0.843805611134	c
0.283483326435	0.820178449154	c
0.137669086456	0.449564546347	c
0.473150312901	0.497566610575	c
0.419028937817	0.496603995562	c
0.432791382074	0.701110780239	c
0.27232336998	0.169604554772	c
0.302535146475	0.841567456722	c
0.150637835264	0.413690835238	c
0.213174149394	0.374692469835	c
0.483979851007	0.142962262034	c
0.262913703918	0.446176499128	c
0.465652644634	0.315519720316	c
0.490598082542	0.943204879761	c
0.475912302732	0.319818049669	c
0.44895067811	0.702464997768	c
0.362494707108	0.359188854694	c
0.213141053915	0.161041587591	c
0.492566972971	0.737716436386	c
0.469072669744	0.488765656948	c
0.273770838976	0.83791655302	c
0.282613277435	0.120202489197	c
0.207896754146	0.653677225113	c
0.43373671174	0.456020444632	c
0.446851879358	0.458534300327	c
0.219894781709	0.217738524079	c
0.218758285046	0.340797275305	c
0.277227520943	0.45388764143	c
0.458884447813	0.138456210494	c
0.329777598381	0.408416539431	c
0.254073500633	0.81532895565	c
0.371623754501	0.803488433361	c
0.279602229595	0.491438925266	c
0.228165239096	0.427443355322	c
0.354849100113	0.492320537567	c
0.383196204901	0.520384728909	c
0.469216436148	0.975395441055	c
0.434863179922	0.637975692749	c
0.30594727397	0.188271760941	c
0.507803022861	0.672816336155	c
0.433458715677	0.0953065156937	c
0.44241720438	0.273578941822	c
0.457122713327	0.0407037883997	c
0.407663494349	0.339826762676	c
0.267444163561	0.852213263512	c
0.228001564741	0.605735421181	c
0.128777876496	0.492830961943	c
0.423657178879	0.854744017124	c
0.499392032623	0.683459401131	c
0.327629595995	0.387056618929	c
0.454473078251	0.296703279018	c
0.429178327322	0.712661504745	c
0.18246050179	0.421182334423	c
0.443718314171	0.475933790207	c
0.200667470694	0.561662137508	c
0.433989048004	0.43890017271	c
0.460013240576	0.10099825263	c
0.238589853048	0.658018350601	c
0.419412970543	0.332333505154	c
0.41411331296	0.29589882493	c
0.31738036871	0.322829306126	c
0.294476687908	0.865427553654	c
0.266238868237	0.353776693344	c
0.312060832977	0.82691192627	c
0.237690925598	0.471995741129	c
0.297701239586	0.555032074451	c
0.440091907978	0.528651118279	c
0.403217345476	0.483051300049	c
0.488658279181	0.695135831833	c
0.413418889046	0.885369002819	c
0.279164016247	0.0956206917763	c
0.357798933983	0.509602069855	c
0.181509315968	0.402090132236	c
0.323326081038	0.788198232651	c
0.296903461218	0.203870564699	c
0.254898995161	0.412766307592	c
0.125550210476	0.43651291728	c
0.195861846209	0.328156918287	c
0.452613174915	0.337030082941	c
0.165705919266	0.465896368027	c
0.241010814905	0.513086736202	c
0.297461152077	0.863557219505	c
0.253147006035	0.619270503521	c
0.439274698496	0.848289191723	c
0.203743070364	0.667348623276	c
0.385784953833	0.348823130131	c
0.38202393055	0.305444300175	c
0.204104587436	0.33580583334	c
0.273819059134	0.194341272116	c
0.395804613829	0.335346221924	c
0.22168853879	0.653751671314	c
0.404498249292	0.627847492695	c
0.390104651451	0.333144873381	c
0.427061706781	0.430593132973	c
0.291986376047	0.153078630567	c
0.335323661566	0.825164318085	c
0.471612542868	0.329109728336	c
0.237741947174	0.373752266169	c
0.327210307121	0.37420797348	c
0.453617662191	0.634013056755	c
0.270732522011	0.39492970705	c
0.411945641041	0.460556954145	c
0.415777772665	0.513553440571	c
0.118437588215	0.439499169588	c
0.439504891634	0.629675745964	c
0.416088730097	0.332940101624	c
0.404603391886	0.309130311012	c
0.457097053528	0.112347982824	c
0.261405199766	0.383627772331	c
0.256936877966	0.809475302696	c
0.279727101326	0.492708772421	c
0.253804206848	0.189325392246	c
0.273910582066	0.166541069746	c
0.137004300952	0.476628631353	c
0.448739260435	0.11664441973	c
0.378431588411	0.497471362352	c
0.432656764984	0.07923758775	c
0.297454535961	0.161022767425	c
0.232589170337	0.16158823669	c
0.28088927269	0.137056440115	c
0.234556943178	0.654425680637	c
0.26450419426	0.114381760359	c
0.213034972548	0.606300771236	c
0.366826534271	0.498674094677	c
0.425830662251	0.932133436203	c
0.441562086344	0.329899847507	c
0.333534568548	0.857992172241	c
0.427063286304	0.476682722569	c
0.282848238945	0.526730835438	c
0.265809684992	0.601328372955	c
0.31401181221	0.797093153	c
0.230193138123	0.136212021112	c
0.26518753171	0.422457009554	c
0.40549710393	0.254121303558	c
0.269898802042	0.14892283082	c
0.376433640718	0.452843815088	c
0.182608410716	0.376899898052	c
0.42849484086	0.905472099781	c
0.255536586046	0.579507887363	c
0.206516876817	0.62418115139	c
0.216593369842	0.485568016768	c
0.394129097462	0.275859951973	c
0.465670615435	0.322180151939	c
0.394971340895	0.353319346905	c
0.201384976506	0.374440789223	c
0.2404820472	0.618000149727	c
0.158595755696	0.498122632504	c
0.416462928057	0.877407073975	c
0.220122545958	0.219554975629	c
0.30218142271	0.177139848471	c
0.436324745417	0.916492760181	c
0.36690890789	0.838906168938	c
0.316802024841	0.392039239407	c
0.239103019238	0.427230775356	c
0.396216183901	0.353703886271	c
0.30776566267	0.357284337282	c
0.451064825058	0.972170054913	c
0.244622573256	0.648119449615	c
0.38764372468	0.325160861015	c
0.428392380476	0.680248856544	c
0.466606736183	0.744856595993	c
0.228356406093	0.35329207778	c
0.401374727488	0.0942374914885	c
0.165167614818	0.410052418709	c
0.194316327572	0.363556563854	c
0.414043009281	0.288043320179	c
0.234055995941	0.60917031765	c
0.0301985349506	0.0841125547886	c
0.482984542847	0.143651172519	c
0.275379419327	0.152630478144	c
0.425938546658	0.0814083367586	c
0.217115670443	0.343201816082	c
0.429640412331	0.522024989128	c
0.0327064469457	0.0864206925035	c
0.444025218487	0.292763292789	c
0.197685092688	0.657008290291	c
0.458634436131	0.959798574448	c
0.450541526079	0.692296028137	c
0.465331345797	0.0553029477596	c
0.378894746304	0.363628387451	c
0.240715041757	0.430207192898	c
0.421255737543	0.915321469307	c
0.182333320379	0.375509828329	c
0.176631197333	0.457321882248	c
0.449166238308	0.31236988306	c
0.25665396452	0.43749499321	c
0.490440100431	0.0950126349926	c
0.290072888136	0.402743726969	c
0.429666519165	0.833036065102	c
0.425243198872	0.314938038588	c
0.435069203377	0.0734160989523	c
0.311337858438	0.811510562897	c
0.427348524332	0.430458337069	c
0.206189781427	0.321475237608	c
0.421812623739	0.941498160362	c
0.356207817793	0.348350137472	c
0.413243770599	0.094211243093	c
0.295787423849	0.379400998354	c
0.500047385693	0.680104851723	c
0.31455335021	0.395641386509	c
0.234283789992	0.646986186504	c
0.418675720692	0.442853629589	c
0.469960153103	0.923447489738	c
0.507247507572	0.678738534451	c
0.222228318453	0.400136530399	c
0.426191389561	0.877914071083	c
0.452805936337	0.153709962964	c
0.275880426168	0.213010236621	c
0.412500530481	0.130880117416	c
0.288402438164	0.219452366233	c
0.463428556919	0.0926200449467	c
0.300327837467	0.814874589443	c
0.325002342463	0.830710470676	c
0.275578677654	0.431302398443	c
0.483964681625	0.717715322971	c
0.20243062079	0.47725379467	c
0.263340264559	0.198553025723	c
0.324974924326	0.812627017498	c
0.448272705078	0.327936977148	c
0.297772586346	0.531896948814	c
0.156806483865	0.44644510746	c
0.41356959939	0.497411161661	c
0.449385464191	0.957895874977	c
0.437134087086	0.706447720528	c
0.420293480158	0.503373801708	c
0.358457863331	0.822757065296	c
0.153687998652	0.413000077009	c
0.175302028656	0.420992910862	c
0.42468085885	0.161116972566	c
0.316571295261	0.40728494525	c
0.38378366828	0.3295353055	c
0.275699049234	0.401247680187	c
0.271300047636	0.100269265473	c
0.123521350324	0.429152011871	c
0.289590448141	0.207300841808	c
0.473992854357	0.988418102264	c
0.367398560047	0.502698838711	c
0.264817714691	0.183105409145	c
0.460114300251	0.86983525753	c
0.202328443527	0.575901865959	c
0.408706367016	0.409041345119	c
0.481704711914	0.671207308769	c
0.257384240627	0.108411110938	c
0.230318799615	0.602402150631	c
0.364057272673	0.790469825268	c
0.297987103462	0.806508004665	c
0.130534589291	0.444985240698	c
0.424765884876	0.888589441776	c
0.405604094267	0.299520760775	c
0.196931302547	0.363314121962	c
0.415337830782	0.169320315123	c
0.288842946291	0.125861048698	c
0.448603689671	0.714390873909	c
0.499823719263	0.680306196213	c
0.320768266916	0.816710710526	c
0.250146925449	0.374076187611	c
0.387545257807	0.491270959377	c
0.476460307837	0.334554105997	c
0.446466416121	0.935951769352	c
0.343030393124	0.822060644627	c
0.228950694203	0.185574889183	c
0.488532543182	0.950871944427	c
0.0390174016356	0.16834205389	c
0.415431499481	0.861362576485	c
0.392682313919	0.899621665478	c
0.287288457155	0.837811887264	c
0.478142380714	0.984231710434	c
0.300857335329	0.554972589016	c
0.413868993521	0.669721901417	c
0.453034132719	0.897344052792	c
0.434011876583	0.424868226051	c
0.109204307199	0.483250647783	c
0.252949982882	0.378923326731	c
0.470365643501	0.968571603298	c
0.214481502771	0.327486515045	c
0.375764667988	0.790616035461	c
0.174647122622	0.434369027615	c
0.266751497984	0.331655710936	c
0.267678916454	0.215163916349	c
0.231323063374	0.210854575038	c
0.410388708115	0.310516357422	c
0.47261467576	0.470454603434	c
0.460045903921	0.619669556618	c
0.261722177267	0.26853966713	c
0.274758338928	0.348575443029	c
0.190738230944	0.475510716438	c
0.241338372231	0.611765503883	c
0.438880771399	0.87125992775	c
0.436165064573	0.264198362827	c
0.266417682171	0.18325355649	c
0.473110288382	0.879356086254	c
0.193934425712	0.349511474371	c
0.287711262703	0.147313073277	c
0.267424374819	0.101175270975	c
0.21744954586	0.327911317348	c
0.312095552683	0.374261319637	c
0.4153881073	0.439638704062	c
0.295141905546	0.406777948141	c
0.350294172764	0.339093774557	c
0.356974393129	0.482490986586	c
0.136975169182	0.435076385736	c
0.400908440351	0.445745974779	c
0.27318239212	0.838765621185	c
0.429233521223	0.89897865057	c
0.197408899665	0.591487586498	c
0.250197142363	0.136667117476	c
0.413975208998	0.891701281071	c
0.24147002399	0.231538698077	c
0.291477739811	0.43377840519	c
0.193614244461	0.630976259708	c
0.23693138361	0.46837374568	c
0.247927606106	0.160401031375	c
0.462871849537	0.066427461803	c
0.240735679865	0.548171043396	c
0.482028841972	0.725430190563	c
0.318507045507	0.319233030081	c
0.401890099049	0.463731914759	c
0.492747932673	0.957448542118	c
0.323843359947	0.847692430019	c
0.450169950724	0.720740914345	c
0.456919968128	0.101185791194	c
0.401945531368	0.518186151981	c
0.333846688271	0.791958153248	c
0.400983035564	0.283284157515	c
0.105489268899	0.470337420702	c
0.416547566652	0.166230112314	c
0.480313539505	0.984201669693	c
0.39379888773	0.90635061264	c
0.182075455785	0.451890408993	c
0.354708880186	0.852147996426	c
0.477806448936	0.655392050743	c
0.434674978256	0.721917152405	c
0.295075237751	0.854440510273	c
0.213420256972	0.389013290405	c
0.475444853306	0.497086882591	c
0.208893433213	0.571879148483	c
0.457790076733	0.674159646034	c
0.450873196125	0.470922619104	c
0.203834116459	0.643099546432	c
0.308808982372	0.523306787014	c
0.460621803999	0.925210952759	c
0.145956262946	0.428399205208	c
0.143523395061	0.498660117388	c
0.346528023481	0.824235439301	c
0.266477644444	0.477028161287	c
0.456893712282	0.116052210331	c
0.480086952448	0.0747580453753	c
0.262802958488	0.444849669933	c
0.453674763441	0.679874956608	c
0.268687486649	0.348435342312	c
0.289158672094	0.523583173752	c
0.392561614513	0.614537656307	c
0.209720939398	0.350730806589	c
0.301861912012	0.86050093174	c
0.444168537855	0.129909262061	c
0.169073224068	0.512834966183	c
0.470433443785	0.322415202856	c
0.444191396236	0.330287128687	c
0.499716550112	0.640209317207	c
0.439705699682	0.159065395594	c
0.394206166267	0.908894002438	c
0.440593838692	0.102093026042	c
0.227365478873	0.427674382925	c
0.429353475571	0.893533527851	c
0.437027543783	0.669647872448	c
0.437504261732	0.650159478188	c
0.197855010629	0.317602068186	c
0.287861585617	0.156644389033	c
0.460397809744	0.677106142044	c
0.400065928698	0.470572918653	c
0.427485227585	0.869431734085	c
0.411123126745	0.452616512775	c
0.481618493795	0.163653492928	c
0.479038149118	0.959686815739	c
0.390995889902	0.897946476936	c
0.423656970263	0.932582557201	c
0.158460766077	0.497007071972	c
0.179127559066	0.483944952488	c
0.231239140034	0.660677909851	c
0.164750307798	0.461414039135	c
0.381504058838	0.322911471128	c
0.287136107683	0.124844521284	c
0.400802820921	0.29693326354	c
0.478971123695	0.34197807312	c
0.221580818295	0.437092065811	c
0.280581861734	0.812035739422	c
0.504091620445	0.666411280632	c
0.43537825346	0.476111471653	c
0.376081049442	0.461957722902	c
0.5163423419	0.715384721756	c
0.285793989897	0.605684161186	c
0.480593234301	0.105230525136	c
0.422243505716	0.889614164829	c
0.487131297588	0.146331936121	c
0.469470202923	0.500941514969	c
0.257430374622	0.327497154474	c
0.401021003723	0.250502467155	c
0.290026724339	0.217100098729	c
0.435742467642	0.85560798645	c
0.277561217546	0.0976551994681	c
0.241376519203	0.422708183527	c
0.441243499517	0.837968230247	c
0.251454085112	0.56945925951	c
0.247884720564	0.36398383975	c
0.443125098944	0.691189944744	c
0.213432461023	0.477396041155	c
0.438067018986	0.0524782724679	c
0.281571984291	0.802665412426	c
0.489607304335	0.726842939854	c
0.290355116129	0.451714158058	c
0.20658159256	0.57868129015	c
0.480890512466	0.341512560844	c
0.436622112989	0.123723819852	c
0.219389557838	0.591232419014	c
0.324761360884	0.381725162268	c
0.702530264854	0.302265763283	d
0.631704568863	0.593049764633	d
0.773480832577	0.164187446237	d
0.444972813129	0.894764780998	d
0.701339423656	0.292545199394	d
0.413723647594	0.43179872632	d
0.636104345322	0.232608005404	d
0.715133607388	0.790253400803	d
0.577181041241	0.236492708325	d
0.562012672424	0.657282829285	d
0.688758134842	0.54310464859	d
0.722686648369	0.407732129097	d
0.619244098663	0.275987505913	d
0.718945801258	0.377788990736	d
0.714013040066	0.761554718018	d
0.877648413181	0.377306133509	d
0.753328382969	0.343441963196	d
0.696515500546	0.798077404499	d
0.74031662941	0.476963460445	d
0.730113506317	0.799149334431	d
0.7794739604	0.425314515829	d
0.736400783062	0.553864598274	d
0.615628421307	0.536618232727	d
0.688934445381	0.245956882834	d
0.243029251695	0.662609040737	d
0.744277358055	0.737413764	d
0.651243925095	0.391030788422	d
0.546346008778	0.661635220051	d
0.835659980774	0.519848763943	d
0.620510101318	0.321877092123	d
0.838474392891	0.570131778717	d
0.747777879238	0.298388570547	d
0.756791591644	0.275834679604	d
0.613602995872	0.830124378204	d
0.70282125473	0.295984089375	d
0.389557301998	0.323843747377	d
0.588409721851	0.660875678062	d
0.626468718052	0.480240732431	d
0.693403363228	0.734277427197	d
0.702562689781	0.302287191153	d
0.500255525112	0.697428107262	d
0.620382249355	0.919820725918	d
0.558601081371	0.340116143227	d
0.630797743797	0.388422518969	d
0.594192743301	0.630712330341	d
0.645639121532	0.490189820528	d
0.620818734169	0.663311123848	d
0.414950340986	0.11657833308	d
0.793861865997	0.167558088899	d
0.550024867058	0.492314338684	d
0.403965592384	0.178268030286	d
0.80834954977	0.171644836664	d
0.622598052025	0.929779171944	d
0.654283821583	0.194278925657	d
0.635059297085	0.678257286549	d
0.765159726143	0.385398507118	d
0.681101441383	0.370555877686	d
0.662724614143	0.749076843262	d
0.577885150909	0.539241850376	d
0.672215521336	0.367190659046	d
0.622966587543	0.684024095535	d
0.617305994034	0.919048666954	d
0.607267796993	0.619441270828	d
0.641050994396	0.597228705883	d
0.682167947292	0.323311805725	d
0.824273347855	0.41124945879	d
0.609464049339	0.66607517004	d
0.553228735924	0.838288187981	d
0.722817599773	0.740229010582	d
0.553265571594	0.36424022913	d
0.730616927147	0.150464445353	d
0.739681065083	0.152016371489	d
0.608937382698	0.638324677944	d
0.317705571651	0.124160639942	d
0.617680847645	0.315660685301	d
0.630609869957	0.589262545109	d
0.763625442982	0.281513333321	d
0.572441399097	0.477832645178	d
0.569691181183	0.396810740232	d
0.64079284668	0.260679066181	d
0.561557769775	0.339903831482	d
0.32284411788	0.294577777386	d
0.597850382328	0.560679674149	d
0.482368916273	0.641917288303	d
0.593617141247	0.17852473259	d
0.682852864265	0.764594972134	d
0.707622051239	0.720573186874	d
0.668743014336	0.754938900471	d
0.282450020313	0.340317726135	d
0.677249312401	0.341230362654	d
0.571238636971	0.531005382538	d
0.542158961296	0.397934675217	d
0.664118170738	0.313155442476	d
0.807096898556	0.173371836543	d
0.290667176247	0.327257871628	d
0.621438443661	0.31254324317	d
0.625344932079	0.527122080326	d
0.764852702618	0.59443038702	d
0.582587659359	0.627184867859	d
0.748191654682	0.588136434555	d
0.71372294426	0.290016233921	d
0.547408461571	0.676333069801	d
0.553413808346	0.879686176777	d
0.567443490028	0.484613656998	d
0.851952910423	0.560019135475	d
0.734660387039	0.574942231178	d
0.614110529423	0.265009760857	d
0.418761223555	0.640966534615	d
0.821887552738	0.530630230904	d
0.661031067371	0.592739105225	d
0.799546897411	0.53435087204	d
0.738357365131	0.724751532078	d
0.716522276402	0.388846129179	d
0.632466375828	0.336970061064	d
0.73485314846	0.575271606445	d
0.556791365147	0.215189114213	d
0.6746352911	0.32716652751	d
0.61431145668	0.663141906261	d
0.743064939976	0.403951495886	d
0.311333656311	0.481437444687	d
0.609420537949	0.94143730402	d
0.633226454258	0.587519109249	d
0.558202505112	0.518494486809	d
0.623398125172	0.884412229061	d
0.550216734409	0.326843887568	d
0.594020426273	0.22835418582	d
0.758063197136	0.736535072327	d
0.756524980068	0.360896110535	d
0.686236202717	0.211314275861	d
0.657156407833	0.402788579464	d
0.629919469357	0.692202687263	d
0.620088160038	0.303604334593	d
0.616650462151	0.567354917526	d
0.626730620861	0.386057019234	d
0.784107089043	0.530810892582	d
0.597230732441	0.378982126713	d
0.807824015617	0.17183804512	d
0.609836518764	0.663893520832	d
0.629770278931	0.49442127347	d
0.762299060822	0.387509763241	d
0.645119905472	0.574630498886	d
0.31031191349	0.143913224339	d
0.622414946556	0.506291151047	d
0.47889405489	0.88163548708	d
0.259312301874	0.62385225296	d
0.587857186794	0.940195798874	d
0.785991728306	0.15926079452	d
0.682669103146	0.2344635427	d
0.743103265762	0.136481240392	d
0.5569434762	0.495394945145	d
0.80127120018	0.149910494685	d
0.705475509167	0.299912333488	d
0.829655468464	0.151242479682	d
0.657309532166	0.611245155334	d
0.634767532349	0.908543288708	d
0.580707848072	0.655898630619	d
0.631517350674	0.568641066551	d
0.681480765343	0.588662981987	d
0.731514930725	0.46532651782	d
0.593340694904	0.179648816586	d
0.671638548374	0.23827598989	d
0.552055239677	0.354452729225	d
0.787031114101	0.498190909624	d
0.288335233927	0.590570569038	d
0.780775427818	0.415256619453	d
0.492198079824	0.974937677383	d
0.677500188351	0.35320135951	d
0.301013469696	0.168225377798	d
0.680156648159	0.206129357219	d
0.607188344002	0.48023545742	d
0.400240182877	0.344536393881	d
0.562363743782	0.431820064783	d
0.566080391407	0.701752960682	d
0.712113261223	0.457081615925	d
0.568956196308	0.63401889801	d
0.292806506157	0.804559111595	d
0.613290667534	0.512839257717	d
0.549581289291	0.350496292114	d
0.671130478382	0.372281014919	d
0.585771501064	0.622970402241	d
0.775514543056	0.751955091953	d
0.599822044373	0.693680107594	d
0.740088999271	0.763321340084	d
0.641968488693	0.575004577637	d
0.739883899689	0.384451925755	d
0.427611172199	0.207895696163	d
0.709605634212	0.787299931049	d
0.577681660652	0.382203102112	d
0.652628779411	0.386116445065	d
0.601188778877	0.565565943718	d
0.756654083729	0.181749686599	d
0.599426984787	0.481541335583	d
0.57024616003	0.333644479513	d
0.821449875832	0.514589369297	d
0.598985075951	0.368288725615	d
0.454947650433	0.947376549244	d
0.793731272221	0.190565437078	d
0.665132641792	0.75258564949	d
0.562136292458	0.384964197874	d
0.631311058998	0.552924633026	d
0.698230147362	0.720780670643	d
0.813531577587	0.520544469357	d
0.576614379883	0.675715327263	d
0.544054090977	0.50793492794	d
0.565342128277	0.63614487648	d
0.8450268507	0.552967846394	d
0.656218469143	0.377766996622	d
0.598426282406	0.879658401012	d
0.485460549593	0.496068298817	d
0.66971719265	0.341772317886	d
0.748432993889	0.420554846525	d
0.607850909233	0.558416962624	d
0.554793715477	0.403720200062	d
0.71597713232	0.287704408169	d
0.664850711823	0.555063962936	d
0.715006530285	0.425849288702	d
0.667180836201	0.233924508095	d
0.692667126656	0.260544925928	d
0.580835342407	0.384668171406	d
0.194526970387	0.34995624423	d
0.596851885319	0.915333509445	d
0.753983020782	0.747987449169	d
0.580238282681	0.193093776703	d
0.691352725029	0.302891999483	d
0.558482050896	0.351351737976	d
0.699848890305	0.410688698292	d
0.283173322678	0.588940501213	d
0.688427805901	0.760471940041	d
0.780221700668	0.364579081535	d
0.754271864891	0.412014722824	d
0.598009109497	0.200692668557	d
0.57043337822	0.850541949272	d
0.669506013393	0.370539188385	d
0.811546385288	0.411100000143	d
0.748131275177	0.590252518654	d
0.635857403278	0.315773457289	d
0.471409201622	0.652129232883	d
0.576737225056	0.251290261745	d
0.778328001499	0.356537461281	d
0.572971820831	0.26231610775	d
0.655341386795	0.615394771099	d
0.578143656254	0.667254924774	d
0.592034220695	0.182060226798	d
0.713173389435	0.775284230709	d
0.781395316124	0.358139485121	d
0.443571954966	0.952574670315	d
0.578044831753	0.613515377045	d
0.576828658581	0.897597253323	d
0.534706652164	0.483045756817	d
0.522230505943	0.363534718752	d
0.725044310093	0.438924789429	d
0.602673590183	0.308582633734	d
0.717998147011	0.757717490196	d
0.31116065383	0.536943912506	d
0.728703975677	0.705769717693	d
0.10806966573	0.481970340014	d
0.292488306761	0.0907445773482	d
0.552596271038	0.241324797273	d
0.604424417019	0.700116753578	d
0.646636843681	0.182545214891	d
0.73636418581	0.55258244276	d
0.61166870594	0.515003979206	d
0.553289413452	0.541123986244	d
0.633017897606	0.566334366798	d
0.689582169056	0.454632133245	d
0.759813427925	0.763951778412	d
0.694413840771	0.698818266392	d
0.832080900669	0.157375916839	d
0.295310884714	0.104865580797	d
0.404813230038	0.651572525501	d
0.623540818691	0.86956423521	d
0.77404409647	0.140910536051	d
0.554560720921	0.238688692451	d
0.585816025734	0.894007921219	d
0.593636333942	0.412320286036	d
0.738599479198	0.522598087788	d
0.617975354195	0.683225631714	d
0.724000811577	0.795361399651	d
0.783241629601	0.208999931812	d
0.678193330765	0.202417135239	d
0.539768815041	0.517042398453	d
0.7746322155	0.332159757614	d
0.620434045792	0.423093855381	d
0.729797422886	0.768653571606	d
0.673929035664	0.659991323948	d
0.771762609482	0.127601608634	d
0.587730526924	0.843615591526	d
0.977294445038	0.0275977924466	d
0.578930735588	0.63836556673	d
0.295968383551	0.595867216587	d
0.79113137722	0.395198851824	d
0.629117488861	0.691216230392	d
0.556818425655	0.520924329758	d
0.29976400733	0.356324106455	d
0.606067657471	0.677111506462	d
0.764780700207	0.126917183399	d
0.54945230484	0.386418133974	d
0.610581040382	0.881927132607	d
0.856908023357	0.548517346382	d
0.570607185364	0.351641893387	d
0.470775216818	0.671215474606	d
0.547692060471	0.554419994354	d
0.626189649105	0.91800314188	d
0.723878204823	0.370588868856	d
0.689186513424	0.219815790653	d
0.746313869953	0.144125431776	d
0.568173885345	0.648648202419	d
0.580247700214	0.184391245246	d
0.318125247955	0.167784020305	d
0.638762950897	0.354046136141	d
0.758509933949	0.586192071438	d
0.587406694889	0.932178080082	d
0.297715365887	0.602053403854	d
0.689255237579	0.773908317089	d
0.822046041489	0.397852152586	d
0.581607997417	0.361698806286	d
0.795947015285	0.158063426614	d
0.283240497112	0.590224206448	d
0.556813120842	0.648853361607	d
0.584005951881	0.522174119949	d
0.201042190194	0.440700381994	d
0.631414055824	0.493843436241	d
0.709539830685	0.788756668568	d
0.661931335926	0.253529667854	d
0.800315082073	0.428191691637	d
0.173637568951	0.33938485384	d
0.61678314209	0.219420671463	d
0.765630483627	0.734719991684	d
0.600941121578	0.899687230587	d
0.735460340977	0.400062680244	d
0.675555348396	0.748125493526	d
0.243349999189	0.652101576328	d
0.67180454731	0.238536760211	d
0.742978155613	0.764429152012	d
0.479957014322	0.914384186268	d
0.79529094696	0.141790017486	d
0.673752069473	0.381546467543	d
0.587879419327	0.401390969753	d
0.268263280392	0.334430605173	d
0.6261459589	0.479446768761	d
0.643720090389	0.57912093401	d
0.655554890633	0.570123553276	d
0.732914328575	0.73284715414	d
0.704959690571	0.793246746063	d
0.697008669376	0.342535853386	d
0.26992687583	0.371815532446	d
0.44653904438	0.37499165535	d
0.551487863064	0.677245616913	d
0.578235864639	0.659090697765	d
0.824992060661	0.572055518627	d
0.806784629822	0.564317107201	d
0.812973201275	0.444581449032	d
0.767764747143	0.527395069599	d
0.556086838245	0.421084970236	d
0.628773510456	0.636082291603	d
0.730180740356	0.176458761096	d
0.564299225807	0.663579940796	d
0.76323223114	0.423467159271	d
0.681413114071	0.274622887373	d
0.767674028873	0.391076356173	d
0.796029686928	0.435557305813	d
0.6037093997	0.631372570992	d
0.610745966434	0.666138827801	d
0.575081586838	0.9065361619	d
0.823664724827	0.187206566334	d
0.398539990187	0.172399967909	d
0.848969936371	0.549562096596	d
0.642532348633	0.609790444374	d
0.556102335453	0.834835648537	d
0.611092984676	0.895990073681	d
0.677953720093	0.544639110565	d
0.619164705276	0.539319038391	d
0.675207436085	0.548742651939	d
0.748632073402	0.191889584064	d
0.552269935608	0.356983184814	d
0.708432018757	0.774623453617	d
0.71848911047	0.714306235313	d
0.553310632706	0.401113420725	d
0.739766776562	0.160407811403	d
0.58164203167	0.409176141024	d
0.68006926775	0.226312413812	d
0.822949171066	0.161630317569	d
0.600363492966	0.902521789074	d
0.758905887604	0.512441158295	d
0.695520043373	0.303904086351	d
0.64852976799	0.248977810144	d
0.730317473412	0.128749966621	d
0.571987688541	0.477244824171	d
0.689897954464	0.314137607813	d
0.603220164776	0.469356745481	d
0.703529417515	0.773192822933	d
0.251832425594	0.628001749516	d
0.805818498135	0.513841331005	d
0.683432817459	0.200763776898	d
0.674442052841	0.373239278793	d
0.707048654556	0.303476303816	d
0.668719649315	0.31402811408	d
0.822900891304	0.519489347935	d
0.626769781113	0.340818077326	d
0.73195207119	0.577907204628	d
0.855962574482	0.554635107517	d
0.564681470394	0.444896310568	d
0.762230932713	0.387817591429	d
0.481681764126	0.644148230553	d
0.812971532345	0.538383722305	d
0.581817388535	0.341203689575	d
0.803212106228	0.533688724041	d
0.39414703846	0.495575070381	d
0.702645361423	0.740103542805	d
0.622107386589	0.597241163254	d
0.676900982857	0.358040958643	d
0.618288755417	0.550575911999	d
0.83127373457	0.547961652279	d
0.825218200684	0.524791896343	d
0.567084848881	0.177493795753	d
0.591380238533	0.904636561871	d
0.51996421814	0.38702839613	d
0.612050533295	0.238513499498	d
0.692344963551	0.745560050011	d
0.680187940598	0.738852918148	d
0.81921350956	0.577205479145	d
0.81333565712	0.568641602993	d
0.456460475922	0.863850474358	d
0.55995118618	0.352805525064	d
0.585005283356	0.358814030886	d
0.657722890377	0.324315935373	d
0.553362846375	0.642388343811	d
0.551013112068	0.533989369869	d
0.772277235985	0.532384097576	d
0.817955553532	0.556151628494	d
0.731259644032	0.46255287528	d
0.584266960621	0.37475246191	d
0.578031659126	0.498511642218	d
0.581168949604	0.259628385305	d
0.538033008575	0.507813572884	d
0.680270314217	0.348606526852	d
0.6669703722	0.392546743155	d
0.679938614368	0.253989934921	d
0.756921768188	0.454587996006	d
0.71015393734	0.269456744194	d
0.513412833214	0.685912370682	d
0.631203770638	0.405222594738	d
0.706827759743	0.7241512537	d
0.628851234913	0.554269731045	d
0.670848190784	0.632591843605	d
0.781033933163	0.396496981382	d
0.22287812829	0.597718596458	d
0.595850050449	0.927832126617	d
0.237811431289	0.323327243328	d
0.703743875027	0.383472323418	d
0.716965079308	0.340998977423	d
0.777454257011	0.161021620035	d
0.540473043919	0.64309746027	d
0.566418647766	0.928109586239	d
0.605960547924	0.665274441242	d
0.297519862652	0.587166011333	d
0.610707402229	0.385708123446	d
0.648132145405	0.559176802635	d
0.7228962183	0.353082865477	d
0.587451040745	0.684948384762	d
0.776200354099	0.219658687711	d
0.719846487045	0.670402824879	d
0.634446620941	0.276642620564	d
0.610473513603	0.601007521152	d
0.577726840973	0.501226902008	d
0.810024321079	0.425876289606	d
0.691593468189	0.27824139595	d
0.854021966457	0.560463786125	d
0.572653234005	0.348013669252	d
0.700292468071	0.701040685177	d
0.777271389961	0.756676137447	d
0.792095422745	0.512707710266	d
0.612601697445	0.550104439259	d
0.550861358643	0.531344652176	d
0.767106413841	0.375664412975	d
0.645285248756	0.305555403233	d
0.74788236618	0.144793763757	d
0.816210985184	0.407530874014	d
0.58651804924	0.562943339348	d
0.841364920139	0.547917068005	d
0.706081807613	0.701193153858	d
0.543212413788	0.85611140728	d
0.761008679867	0.213441863656	d
0.790560781956	0.205053463578	d
0.546967864037	0.90533298254	d
0.750418365002	0.745905935764	d
0.674544811249	0.412256985903	d
0.615626752377	0.378516376019	d
0.780639350414	0.196993932128	d
0.55535119772	0.868010878563	d
0.601435184479	0.396966814995	d
0.658163070679	0.389983683825	d
0.836488306522	0.519415378571	d
0.688638985157	0.263175427914	d
0.561363816261	0.410364568233	d
0.613706052303	0.932918131351	d
0.616098999977	0.674710631371	d
0.778630554676	0.330908924341	d
0.474054932594	0.680419147015	d
0.232865482569	0.32836830616	d
0.547844469547	0.235501557589	d
0.651516020298	0.478525161743	d
0.626856744289	0.650327563286	d
0.589049220085	0.942122519016	d
0.668859422207	0.591003000736	d
0.54901432991	0.527611076832	d
0.77926748991	0.200036585331	d
0.254652440548	0.343487948179	d
0.588456511497	0.876455843449	d
0.450621545315	0.488992959261	d
0.631191372871	0.898397624493	d
0.696096241474	0.576508879662	d
0.657685935497	0.209502622485	d
0.664375305176	0.512476027012	d
0.284046560526	0.17550727725	d
0.689226448536	0.197096005082	d
0.857659876347	0.247830033302	d
0.758825242519	0.214047476649	d
0.642761945724	0.453993201256	d
0.435411006212	0.325921863317	d
0.616943776608	0.352617114782	d
0.649331927299	0.451378256083	d
0.58112847805	0.659398198128	d
0.58147507906	0.409673184156	d
0.586338400841	0.885441243649	d
0.76386743784	0.537255764008	d
0.543576776981	0.503337860107	d
0.589930534363	0.876861691475	d
0.658934116364	0.251253992319	d
0.788676679134	0.192369446158	d
0.720338463783	0.762574255466	d
0.821981012821	0.148583933711	d
0.77212947607	0.736351430416	d
0.717767655849	0.743609368801	d
0.689712584019	0.729189157486	d
0.670200407505	0.229297637939	d
0.588783383369	0.686713695526	d
0.709157049656	0.334545373917	d
0.624470233917	0.554030537605	d
0.585200488567	0.481965750456	d
0.33300948143	0.318255215883	d
0.682384908199	0.721336722374	d
0.611665546894	0.215031191707	d
0.821720302105	0.4170832932	d
0.635029911995	0.301111012697	d
0.640688836575	0.476842731237	d
0.770675361156	0.194138422608	d
0.747882008553	0.28023570776	d
0.816718161106	0.535098612309	d
0.586220622063	0.88388556242	d
0.653749644756	0.528524637222	d
0.605498552322	0.639409601688	d
0.680434942245	0.7550740242	d
0.717641830444	0.788090825081	d
0.557480454445	0.363395452499	d
0.495045870543	0.353088736534	d
0.670664787292	0.250133007765	d
0.76751947403	0.747140526772	d
0.585589528084	0.204424530268	d
0.806898295879	0.498290479183	d
0.592757344246	0.251959145069	d
0.648632287979	0.622714340687	d
0.289446383715	0.390511512756	d
0.580901563168	0.465721428394	d
0.796949565411	0.405644774437	d
0.729419529438	0.629869580269	d
0.602779507637	0.390070348978	d
0.643404841423	0.636403441429	d
0.753414213657	0.768261551857	d
0.328476399183	0.37245798111	d
0.735668361187	0.136963516474	d
0.475347220898	0.666776299477	d
0.572903335094	0.884579598904	d
0.642598748207	0.425635069609	d
0.536021173	0.375894278288	d
0.733200907707	0.396701455116	d
0.534021675587	0.523818969727	d
0.759124994278	0.176897838712	d
0.566491961479	0.860621154308	d
0.603230416775	0.885636150837	d
0.579344391823	0.702192723751	d
0.8146879673	0.532489061356	d
0.608053505421	0.627290248871	d
0.666001439095	0.27516540885	d
0.668174862862	0.245607927442	d
0.848408818245	0.557429552078	d
0.615361750126	0.351432561874	d
0.484481781721	0.918197154999	d
0.61510270834	0.922982871532	d
0.683082938194	0.368564069271	d
0.664411723614	0.312945127487	d
0.5574644804	0.922164976597	d
0.769332110882	0.208064824343	d
0.71182769537	0.409733623266	d
0.54677772522	0.49873355031	d
0.577630639076	0.897135078907	d
0.838500142097	0.161807671189	d
0.74189299345	0.433174610138	d
0.56328445673	0.389321386814	d
0.831084489822	0.562587380409	d
0.560857117176	0.630025267601	d
0.460489720106	0.329553604126	d
0.738783717155	0.15979115665	d
0.588767826557	0.93979716301	d
0.609822154045	0.329909861088	d
0.533479869366	0.506323695183	d
0.629341185093	0.896252453327	d
0.592913627625	0.197690889239	d
0.620096683502	0.671510279179	d
0.53426939249	0.656109511852	d
0.656607091427	0.367711246014	d
0.717930436134	0.736612856388	d
0.771939516068	0.517907142639	d
0.762077748775	0.306159496307	d
0.630175054073	0.328247398138	d
0.696889936924	0.295871317387	d
0.617102086544	0.934422791004	d
0.576599776745	0.889887392521	d
0.695522546768	0.308997154236	d
0.587594687939	0.931163787842	d
0.542473495007	0.407554596663	d
0.620261132717	0.614279866219	d
0.642989456654	0.237280085683	d
0.767008304596	0.595787525177	d
0.657728552818	0.387567549944	d
0.252121448517	0.553162574768	d
0.589495480061	0.208052620292	d
0.530500233173	0.38967564702	d
0.646127820015	0.364248842001	d
0.636058270931	0.889637589455	d
0.572579681873	0.897757530212	d
0.590292096138	0.619044780731	d
0.492368489504	0.65364253521	d
0.609072387218	0.500828564167	d
0.69608938694	0.278826385736	d
0.576707303524	0.831899821758	d
0.797474265099	0.448738366365	d
0.681005716324	0.205980420113	d
0.614480257034	0.191812291741	d
0.561956942081	0.416675120592	d
0.606847643852	0.300860613585	d
0.377098411322	0.785794317722	d
0.637666285038	0.656477451324	d
0.473325937986	0.679055154324	d
0.559705078602	0.89407992363	d
0.567385196686	0.221914127469	d
0.730703175068	0.415142983198	d
0.643632769585	0.475016534328	d
0.708351612091	0.475146621466	d
0.291630327702	0.801003277302	d
0.66440975666	0.390269547701	d
0.245642825961	0.201865181327	d
0.679143309593	0.451321214437	d
0.671940863132	0.651913762093	d
0.644518733025	0.319623082876	d
0.579474747181	0.538661301136	d
0.804709732533	0.14301943779	d
0.720283567905	0.783515870571	d
0.157945930958	0.426682680845	d
0.678616166115	0.336651057005	d
0.786171972752	0.545268654823	d
0.630108177662	0.495963424444	d
0.778738439083	0.398471951485	d
0.749773144722	0.304465204477	d
0.618551850319	0.214732602239	d
0.370638310909	0.346371978521	d
0.608881831169	0.835421741009	d
0.725069820881	0.344806194305	d
0.805194735527	0.452201515436	d
0.752550184727	0.126098543406	d
0.502173602581	0.952224254608	d
0.794404029846	0.505003333092	d
0.700485467911	0.731015384197	d
0.645123660564	0.364320099354	d
0.576883196831	0.372908324003	d
0.739957213402	0.445776849985	d
0.615047812462	0.415146768093	d
0.624750971794	0.874193191528	d
0.588204264641	0.385808736086	d
0.526681065559	0.656108856201	d
0.769133865833	0.591696918011	d
0.579580008984	0.194846406579	d
0.755385100842	0.393519222736	d
0.530371725559	0.695838332176	d
0.659927427769	0.231220379472	d
0.366904854774	0.779013812542	d
0.573402106762	0.917497932911	d
0.567444205284	0.425995051861	d
0.770666480064	0.743535459042	d
0.568045437336	0.894194424152	d
0.720003962517	0.435596823692	d
0.4993519485	0.356801390648	d
0.676160335541	0.760688841343	d
0.677151501179	0.194961562753	d
0.599236547947	0.227972969413	d
0.802590966225	0.182045057416	d
0.537238657475	0.401084691286	d
0.616345763206	0.368539333344	d
0.578115522861	0.913818120956	d
0.621785402298	0.440474689007	d
0.637432336807	0.304702937603	d
0.82459706068	0.578867554665	d
0.597638428211	0.878515660763	d
0.727936685085	0.719866454601	d
0.618968427181	0.873480975628	d
0.593502044678	0.905767977238	d
0.56650352478	0.89059472084	d
0.556958019733	0.895173549652	d
0.644103229046	0.217561200261	d
0.749060988426	0.304712712765	d
0.804082155228	0.420058757067	d
0.551055908203	0.62584477663	d
0.711230278015	0.806020736694	d
0.836446046829	0.559230983257	d
0.82372623682	0.51282697916	d
0.524528205395	0.624353170395	d
0.728182792664	0.784387171268	d
0.606346130371	0.503282427788	d
0.823025047779	0.145793184638	d
0.61053532362	0.195269197226	d
0.406790137291	0.442051231861	d
0.660126388073	0.249457716942	d
0.579507350922	0.866840600967	d
0.579087376595	0.525198876858	d
0.750810801983	0.391011178493	d
0.609190940857	0.400314033031	d
0.767514646053	0.157401964068	d
0.647533476353	0.212315291166	d
0.616739928722	0.406258642673	d
0.611972987652	0.918641388416	d
0.733655035496	0.155388385057	d
0.731411218643	0.429044038057	d
0.608040332794	0.852523565292	d
0.228167548776	0.644201040268	d
0.252010196447	0.348521083593	d
0.624226331711	0.398670971394	d
0.802527725697	0.527119636536	d
0.648482441902	0.277208358049	d
0.831776201725	0.560586690903	d
0.824709534645	0.520736575127	d
0.589042246342	0.842185497284	d
0.65553599596	0.399006009102	d
0.759155988693	0.455691814423	d
0.814528942108	0.538995206356	d
0.621861934662	0.662506997585	d
0.573836922646	0.703338563442	d
0.771494626999	0.721760869026	d
0.620428204536	0.37802323699	d
0.618585586548	0.39034307003	d
0.667800664902	0.198788940907	d
0.579588115215	0.915140211582	d
0.541569709778	0.396404951811	d
0.61268979311	0.831708192825	d
0.799864888191	0.524818778038	d
0.558557987213	0.628881454468	d
0.626914680004	0.632165372372	d
0.529703915119	0.655413269997	d
0.619125902653	0.488078266382	d
0.768049895763	0.400841474533	d
0.648772716522	0.218675076962	d
0.813072741032	0.569021046162	d
0.72443562746	0.440761238337	d
0.681137025356	0.2483984828	d
0.798859596252	0.394683271646	d
0.532899260521	0.380808085203	d
0.662946760654	0.20572206378	d
0.618362545967	0.582342684269	d
0.763541281223	0.453865796328	d
0.660278081894	0.339845955372	d
0.664088189602	0.592113494873	d
0.578473448753	0.691335976124	d
0.639661610126	0.23740144074	d
0.750721812248	0.476443320513	d
0.740548729897	0.433724522591	d
0.757251322269	0.345367074013	d
0.878872454166	0.269069999456	d
0.631788909435	0.294216305017	d
0.685390353203	0.420780211687	d
0.648052930832	0.471775352955	d
0.754412591457	0.454559862614	d
0.808059573174	0.544757843018	d
0.793397247791	0.174082994461	d
0.58015781641	0.92567640543	d
0.808181345463	0.543775618076	d
0.614938676357	0.524605095387	d
0.718191087246	0.466156065464	d
0.703276693821	0.321204096079	d
0.640774905682	0.547070860863	d
0.771378278732	0.523707270622	d
0.754300177097	0.171271234751	d
0.697294294834	0.362747102976	d
0.729340076447	0.782692492008	d
0.778850793839	0.509706318378	d
0.610615372658	0.214936465025	d
0.577081918716	0.173029109836	d
0.745050311089	0.378664344549	d
0.728220820427	0.414269417524	d
0.658913910389	0.231607571244	d
0.534020602703	0.4824039042	d
0.568880796432	0.23395627737	d
0.632375001907	0.596887290478	d
0.758610188961	0.585968911648	d
0.596160233021	0.899941980839	d
0.71814852953	0.329403609037	d
0.76303088665	0.438235163689	d
0.732354998589	0.358025789261	d
0.719182133675	0.32117369771	d
0.622440934181	0.927519440651	d
0.822098076344	0.536576092243	d
0.637526512146	0.343301892281	d
0.650831758976	0.359490990639	d
0.713739514351	0.445551812649	d
0.771458685398	0.408839017153	d
0.651489138603	0.523602485657	d
0.799309074879	0.430930316448	d
0.702660024166	0.718064427376	d
0.578125476837	0.61033654213	d
0.794952630997	0.142968922853	d
0.622730612755	0.308781445026	d
0.727263867855	0.352832764387	d
0.761886179447	0.529827058315	d
0.606736063957	0.240710437298	d
0.845621645451	0.174400135875	d
0.577756643295	0.51525747776	d
0.615885674953	0.618667602539	d
0.566342175007	0.197661563754	d
0.570762872696	0.506416201591	d
0.691172122955	0.721578836441	d
0.64545583725	0.379011154175	d
0.784080266953	0.407696396112	d
0.676546990871	0.207737356424	d
0.702408254147	0.299718976021	d
0.577877640724	0.487993270159	d
0.688348710537	0.372563779354	d
0.375263303518	0.783032715321	d
0.679626524448	0.370702475309	d
0.731053054333	0.174978271127	d
0.806048095226	0.44102242589	d
0.556152164936	0.663647294044	d
0.552012681961	0.355663508177	d
0.79368519783	0.161312878132	d
0.818355023861	0.531270563602	d
0.654220998287	0.744831800461	d
0.619446575642	0.583608567715	d
0.741945028305	0.140589699149	d
0.727181494236	0.343345493078	d
0.748947620392	0.780820131302	d
0.568155109882	0.535504519939	d
0.715857088566	0.40238904953	d
0.616280198097	0.271090775728	d
0.63589900732	0.245675206184	d
0.760575532913	0.744805932045	d
0.684299528599	0.232588917017	d
0.557988405228	0.894346952438	d
0.727136015892	0.56574511528	d
0.731291115284	0.448011040688	d
0.5692679286	0.483923077583	d
0.57061868906	0.456460297108	d
0.581243872643	0.891115427017	d
0.650136947632	0.628744840622	d
0.779589056969	0.380745917559	d
0.79682123661	0.197356969118	d
0.723083734512	0.434866249561	d
0.549809515476	0.506479203701	d
0.579402029514	0.505908846855	d
0.710408329964	0.410031497478	d
0.719552516937	0.740305125713	d
0.677381694317	0.776392459869	d
0.57636988163	0.240309387445	d
0.629840672016	0.317573338747	d
0.578345060349	0.914621055126	d
0.552288532257	0.700845658779	d
0.54817533493	0.536988019943	d
0.726686775684	0.420344680548	d
0.565126299858	0.534839391708	d
0.63869780302	0.648244380951	d
0.568529963493	0.178536504507	d
0.811308801174	0.561552226543	d
0.595989048481	0.412547230721	d
0.523014247417	0.3633659482	d
0.620623528957	0.543909668922	d
0.799517810345	0.394636392593	d
0.695212721825	0.315712958574	d
0.678507983685	0.350858896971	d
0.589674949646	0.489540040493	d
0.296491980553	0.586859941483	d
0.654973268509	0.56126999855	d
0.55640900135	0.21434673667	d
0.596098721027	0.459608495235	d
0.570617735386	0.663944959641	d
0.795393884182	0.569176375866	d
0.704577207565	0.313785344362	d
0.588571965694	0.937402129173	d
0.608709394932	0.892827570438	d
0.695184886456	0.333852738142	d
0.731638789177	0.481070905924	d
0.766096115112	0.778609752655	d
0.283929437399	0.415980875492	d
0.597446024418	0.511566579342	d
0.776897847652	0.380466103554	d
0.742815315723	0.387478262186	d
0.646660327911	0.378264218569	d
0.720402479172	0.668938755989	d
0.473753094673	0.941878378391	d
0.692601382732	0.761055827141	d
0.619531869888	0.938880562782	d
0.75055706501	0.528391182423	d
0.366656929255	0.776667356491	d
0.77937823534	0.518745183945	d
0.612368106842	0.212897986174	d
0.633831858635	0.678138554096	d
0.381592720747	0.370715916157	d
0.711098909378	0.807712256908	d
0.54390335083	0.645146608353	d
0.753483891487	0.539877355099	d
0.657574892044	0.214729577303	d
0.786430418491	0.240496367216	d
0.760671257973	0.746507048607	d
0.750635743141	0.443253576756	d
0.773912370205	0.201007962227	d
0.609550476074	0.611702740192	d
0.804832458496	0.420798033476	d
0.703037858009	0.791062533855	d
0.578331291676	0.40140709281	d
0.658513605595	0.287088930607	d
0.629962265491	0.470074266195	d
0.642860472202	0.547108054161	d
0.572414636612	0.217435479164	d
0.568741381168	0.664971888065	d
0.618168473244	0.408057153225	d
0.65433961153	0.590970754623	d
0.797642827034	0.389393389225	d
0.856530606747	0.550425410271	d
0.603425383568	0.678290963173	d
0.627312660217	0.401082068682	d
0.545315146446	0.35240021348	d
0.574485123158	0.238110363483	d
0.612452685833	0.688986599445	d
0.570796251297	0.372712433338	d
0.809480071068	0.576059877872	d
0.613169670105	0.923340260983	d
0.552693784237	0.92875701189	d
0.630258262157	0.271852374077	d
0.391213685274	0.613912582397	d
0.466497987509	0.300558269024	d
0.78386080265	0.18089735508	d
0.734987616539	0.233276501298	d
0.677176833153	0.19119656086	d
0.708029925823	0.720048189163	d
0.676659584045	0.546809017658	d
0.549202859402	0.677356004715	d
0.572420299053	0.474821060896	d
0.565084040165	0.929717600346	d
0.75453132391	0.727868318558	d
0.635914325714	0.232907831669	d
0.729027330875	0.47485101223	d
0.464392185211	0.430111408234	d
0.691704154015	0.779117584229	d
0.768913626671	0.738636314869	d
0.57136118412	0.376791864634	d
0.529413282871	0.362545281649	d
0.574422001839	0.202711388469	d
0.707766830921	0.383043050766	d
0.592411577702	0.553198575974	d
0.735012352467	0.434781044722	d
0.584809541702	0.894473612309	d
0.635798156261	0.502025365829	d
0.633256435394	0.359066367149	d
0.66615486145	0.301667124033	d
0.593339323997	0.491376489401	d
0.560615420341	0.258523255587	d
0.42565920949	0.354770183563	d
0.738560020924	0.476129263639	d
0.542066693306	0.655675768852	d
0.578976869583	0.229697868228	d
0.652633607388	0.324652940035	d
0.808152377605	0.439197748899	d
0.702562570572	0.411318451166	d
0.222491204739	0.633660852909	d
0.659918665886	0.383742898703	d
0.46796926856	0.381580770016	d
0.298051089048	0.203395247459	d
0.682361841202	0.189013883471	d
0.825986146927	0.572012424469	d
0.59802287817	0.629975914955	d
0.553161978722	0.839976489544	d
0.853540956974	0.252845197916	d
0.770569205284	0.149477303028	d
0.581329166889	0.254835546017	d
0.775453269482	0.140510797501	d
0.337350577116	0.775229811668	d
0.758635878563	0.148090168834	d
0.257009774446	0.602034211159	d
0.333823561668	0.353755414486	d
0.595322549343	0.209082514048	d
0.794170081615	0.413933306932	d
0.819282352924	0.138673484325	d
0.650728940964	0.619004786015	d
0.640717029572	0.271242916584	d
0.661993801594	0.51811927557	d


==> data/cifar_fc_emb_pca.dat <==
x	y	label
0.727537810802	0.0290277618915	a
0.967172563076	0.134417638183	a
0.706416487694	0.0140003198758	a
0.848013997078	0.0325141958892	a
0.804540097713	0.0245380662382	a
0.879377603531	0.0571689344943	a
0.958573043346	0.126797616482	a
0.99167329073	0.161757469177	a
0.984988570213	0.151942044497	a
0.464707583189	0.0676658377051	a
0.840538024902	0.0297342669219	a
0.59613096714	0.0445487387478	a
0.727785646915	0.0152573967353	a
0.809203147888	0.0267773196101	a
0.884753227234	0.063847348094	a
0.758540391922	0.0244059208781	a
0.757188022137	0.0170583277941	a
0.942907691002	0.112906873226	a
0.935647845268	0.104532398283	a
0.81354290247	0.0123306093737	a
0.891074776649	0.0645952895284	a
0.890442371368	0.0679744184017	a
0.976455688477	0.140869468451	a
0.6293014884	0.0242755711079	a
0.938786327839	0.112474821508	a
0.798352658749	0.0120363142341	a
0.927164614201	0.0984156131744	a
0.919027090073	0.0933646559715	a
0.908648431301	0.0833940654993	a
0.929384887218	0.102601513267	a
0.938578188419	0.112108938396	a
0.963214457035	0.13332888484	a
0.708862185478	0.0309721641243	a
0.958115577698	0.126666888595	a
0.855341553688	0.0416483022273	a
0.862680733204	0.0477300584316	a
0.834733128548	0.0283742751926	a
0.440400511026	0.0447232425213	a
0.993527829647	0.164480566978	a
0.986356437206	0.153950572014	a
0.919803082943	0.0936558246613	a
0.677454352379	0.0334500223398	a
0.990988254547	0.160751596093	a
0.779654443264	0.0172957703471	a
0.903910458088	0.0777816101909	a
0.700033187866	0.0346066989005	a
0.84710341692	0.0333883799613	a
0.994020581245	0.165204271674	a
0.96077466011	0.128101438284	a
0.964499533176	0.13306337595	a
0.811872601509	0.0244699958712	a
0.887929916382	0.0661164224148	a
0.896587014198	0.0682573914528	a
0.652623534203	0.0467453971505	a
0.53034812212	0.0617369934916	a
0.949419796467	0.121907562017	a
0.872477293015	0.0573412701488	a
0.918064594269	0.0879181027412	a
0.934092998505	0.107039168477	a
0.782862782478	0.0147296814248	a
0.77870619297	0.00528673129156	a
0.960536241531	0.132128730416	a
0.976193487644	0.141682982445	a
0.979534387589	0.146664306521	a
0.843505740166	0.0311730969697	a
0.897294700146	0.0734280049801	a
0.71152818203	0.0179524049163	a
0.690267086029	0.0242776088417	a
0.828579962254	0.0271088387817	a
0.944101274014	0.113949686289	a
0.962545156479	0.130335450172	a
0.972095549107	0.140940234065	a
0.992195665836	0.162524446845	a
0.838194787502	0.0274166259915	a
0.926186203957	0.0981877744198	a
0.74504929781	0.0102819986641	a
0.862186789513	0.0456781946123	a
0.821560502052	0.0260748621076	a
0.858647465706	0.037724763155	a
0.871899008751	0.0495621822774	a
0.935223162174	0.106343746185	a
0.693125069141	0.03059614636	a
1.0	0.173983842134	a
0.980519473553	0.14782063663	a
0.584657967091	0.0374003350735	a
0.493439227343	0.0601842179894	a
0.606457352638	0.0499275363982	a
0.649042248726	0.0231060367078	a
0.95242190361	0.123562060297	a
0.643049299717	0.0249482654035	a
0.727411091328	0.0191987156868	a
0.884930431843	0.0655510574579	a
0.92058879137	0.0899028778076	a
0.68822491169	0.0346609055996	a
0.890696823597	0.0649956986308	a
0.99776828289	0.170706987381	a
0.952845692635	0.125220730901	a
0.971609294415	0.13780502975	a
0.786292731762	0.00617157481611	a
0.641160607338	0.0370204262435	a
0.746569216251	0.0184417329729	a
0.985391199589	0.152655854821	a
0.922914624214	0.0921370983124	a
0.869184374809	0.047297000885	a
0.961992025375	0.127574309707	a
0.895480632782	0.0706424638629	a
0.502016842365	0.0560474172235	a
0.913131833076	0.0815729498863	a
0.843932449818	0.0312370937318	a
0.851973474026	0.0375767163932	a
0.970369160175	0.139048665762	a
0.803000450134	0.018126854673	a
0.729202270508	0.0276846773922	a
0.942540705204	0.108493477106	a
0.40237852931	0.0558908507228	a
0.98643130064	0.154060453176	a
0.998791575432	0.172209471464	a
0.874390304089	0.0617332346737	a
0.640690267086	0.0371394269168	a
0.889335155487	0.0644270554185	a
0.511667191982	0.0563669763505	a
0.833404183388	0.0254522766918	a
0.878799378872	0.0550435222685	a
0.702761054039	0.0378060601652	a
0.924225568771	0.09562279284	a
0.647207319736	0.0310523509979	a
0.710751891136	0.0194132719189	a
0.7920820117	0.0105158947408	a
0.986000716686	0.153631046414	a
0.880198955536	0.0584846660495	a
0.994628310204	0.166096478701	a
0.691822767258	0.0165708791465	a
0.909733176231	0.079736597836	a
0.949055373669	0.120056070387	a
0.821478247643	0.0264374408871	a
0.911946594715	0.087150990963	a
0.90175229311	0.0770561918616	a
0.919562995434	0.0877801626921	a
0.823200583458	0.0182237625122	a
0.764900028706	0.00960157997906	a
0.757749855518	0.0	a
0.971457660198	0.138913214207	a
0.914405167103	0.0875638872385	a
0.934060275555	0.103882879019	a
0.648438453674	0.0263587869704	a
0.940358102322	0.111950144172	a
0.976951003075	0.146601498127	a
0.896108269691	0.0722364857793	a
0.866482496262	0.0452807210386	a
0.970401227474	0.137916967273	a
0.892300069332	0.0673433616757	a
0.974264204502	0.145869389176	a
0.391596198082	0.0738854557276	a
0.927075922489	0.0962799042463	a
0.649649083614	0.0479864962399	a
0.97649538517	0.142350494862	a
0.824634611607	0.0328475162387	a
0.797802150249	0.0133336847648	a
0.980333209038	0.14510640502	a
0.868350565434	0.0476308763027	a
0.911037862301	0.0836741551757	a
0.860495269299	0.0449519008398	a
0.84532392025	0.0324860997498	a
0.883897483349	0.0578759424388	a
0.98032438755	0.146377906203	a
0.69132900238	0.0429732911289	a
0.872690320015	0.0542641058564	a
0.908408999443	0.0868097096682	a
0.899996578693	0.0729036778212	a
0.874761760235	0.050847671926	a
0.793728291988	0.00778146786615	a
1.0	0.173983842134	a
0.718769013882	0.0237860847265	a
0.914518654346	0.0879956409335	a
0.951015591621	0.121296584606	a
0.841801822186	0.0315671823919	a
0.621574521065	0.0360572487116	a
0.640449762344	0.0385328307748	a
0.817267179489	0.0308404397219	a
0.892780065536	0.0728496015072	a
0.557898104191	0.0432370305061	a
0.919910013676	0.0911066457629	a
0.97264868021	0.14301379025	a
0.959520101547	0.127168387175	a
0.462252318859	0.0644540935755	a
0.593925654888	0.0461771264672	a
0.877111315727	0.0541068539023	a
0.934903681278	0.10625051707	a
0.855070054531	0.0380733460188	a
0.96918964386	0.13497184217	a
0.835508704185	0.0303198676556	a
0.594089329243	0.0319241508842	a
0.968282401562	0.136458396912	a
0.958510637283	0.12568295002	a
0.704063177109	0.0307469982654	a
0.88562476635	0.06240016222	a
0.66373616457	0.0487144812942	a
0.740456461906	0.0141537897289	a
0.89298337698	0.0722815096378	a
1.0	0.173983842134	a
0.971613705158	0.138621672988	a
0.619796693325	0.0484448708594	a
0.886689305305	0.065411105752	a
0.660340547562	0.049465380609	a
0.903090238571	0.0768865272403	a
0.62613350153	0.0428858026862	a
0.733228623867	0.0272673871368	a
0.958102583885	0.128903388977	a
0.9603754282	0.130642786622	a
0.932406902313	0.101272292435	a
0.969395458698	0.137606739998	a
0.998592615128	0.171917393804	a
0.871230363846	0.050346467644	a
0.920636296272	0.0913531333208	a
0.986279368401	0.153837352991	a
0.880104482174	0.059240270406	a
0.64864218235	0.0332892499864	a
0.944154500961	0.11696126312	a
0.784047424793	0.013197039254	a
0.978308677673	0.146082997322	a
0.993471205235	0.164397478104	a
0.903065502644	0.0788687393069	a
0.98735243082	0.155412897468	a
0.771990895271	0.0171781461686	a
0.962957680225	0.131809860468	a
0.824024736881	0.0199753530324	a
0.986065387726	0.153523176908	a
0.985684037209	0.152963295579	a
0.991755545139	0.161878183484	a
0.928726375103	0.103363230824	a
0.894233942032	0.0649752989411	a
0.956366658211	0.128652378917	a
0.934839248657	0.106751196086	a
0.847254514694	0.0397334247828	a
0.995950520039	0.168037995696	a
0.424848645926	0.057453468442	a
1.0	0.173983842134	a
0.991408765316	0.161369040608	a
0.89779227972	0.0732210129499	a
0.979627847672	0.146509200335	a
0.847070336342	0.0327399969101	a
0.749608814716	0.010309830308	a
0.811653017998	0.0218741707504	a
0.906763851643	0.0799480006099	a
0.991868495941	0.162044093013	a
0.852545261383	0.0373792238533	a
0.432441800833	0.0829451605678	a
0.869678497314	0.0528231337667	a
0.88700824976	0.0631204769015	a
0.999218642712	0.172836616635	a
0.0970744416118	0.341528326273	b
0.107792690396	0.335874199867	b
0.152862370014	0.267021894455	b
0.143328294158	0.204223334789	b
0.12835124135	0.213429272175	b
0.108585357666	0.373780936003	b
0.117694437504	0.350336074829	b
0.111623816192	0.383937954903	b
0.103886470199	0.334260851145	b
0.092960447073	0.42946267128	b
0.0943629145622	0.404079020023	b
0.099582105875	0.366241067648	b
0.079888664186	0.398363292217	b
0.129380822182	0.296550422907	b
0.117952026427	0.381042450666	b
0.081042714417	0.363583803177	b
0.108672916889	0.299198269844	b
0.11756490171	0.358054101467	b
0.111128367484	0.356297254562	b
0.0954752713442	0.431611895561	b
0.0945444852114	0.408160656691	b
0.131721109152	0.263343095779	b
0.0993203222752	0.370682060719	b
0.135200023651	0.218928977847	b
0.104273959994	0.331788808107	b
0.110114708543	0.344159245491	b
0.0911348313093	0.387572169304	b
0.0994107499719	0.38949161768	b
0.103509835899	0.334895610809	b
0.0831374302506	0.375646978617	b
0.101284019649	0.297546178102	b
0.11640971154	0.379620999098	b
0.141541451216	0.219334095716	b
0.097905471921	0.332187205553	b
0.105435788631	0.354107737541	b
0.122609063983	0.33606210351	b
0.112345591187	0.265297651291	b
0.1144868806	0.322093248367	b
0.121295668185	0.365170240402	b
0.109222508967	0.36377197504	b
0.137256860733	0.267657220364	b
0.0923722758889	0.447468101978	b
0.100903838873	0.324265003204	b
0.0959858521819	0.296467572451	b
0.120048038661	0.338647663593	b
0.0853312090039	0.35553714633	b
0.112062081695	0.331317931414	b
0.140299394727	0.323727637529	b
0.13107791543	0.259720861912	b
0.108413107693	0.326058208942	b
0.107691764832	0.36553812027	b
0.0934655889869	0.408281564713	b
0.111037313938	0.396960645914	b
0.0935430303216	0.373755306005	b
0.132879182696	0.316296994686	b
0.1132902354	0.31814339757	b
0.114039726555	0.327877938747	b
0.0920219421387	0.36647734046	b
0.122410029173	0.210441455245	b
0.107767626643	0.393509626389	b
0.0953547805548	0.389113605022	b
0.11292348057	0.287497162819	b
0.0891152396798	0.388402104378	b
0.112156830728	0.438881516457	b
0.115593187511	0.323598980904	b
0.11569263041	0.408115297556	b
0.098780952394	0.354133963585	b
0.128524452448	0.283111572266	b
0.0894390046597	0.418845742941	b
0.120093099773	0.345809996128	b
0.108230732381	0.364214837551	b
0.110651709139	0.369808405638	b
0.106686659157	0.369746953249	b
0.127753928304	0.238726824522	b
0.151079684496	0.320712953806	b
0.11533652246	0.266478657722	b
0.124075673521	0.314589470625	b
0.0940076783299	0.404390871525	b
0.122351974249	0.352958500385	b
0.108470544219	0.322677224874	b
0.107663922012	0.384103357792	b
0.109569042921	0.340962737799	b
0.121532671154	0.327044904232	b
0.125182017684	0.230862721801	b
0.131766229868	0.295181244612	b
0.117778792977	0.341715574265	b
0.10780287534	0.39990016818	b
0.123083345592	0.345059722662	b
0.107887528837	0.375984430313	b
0.0854251012206	0.398651897907	b
0.115998081863	0.390810102224	b
0.113277733326	0.311679780483	b
0.12718385458	0.292812556028	b
0.113523036242	0.321665138006	b
0.0969879925251	0.414822041988	b
0.0989086925983	0.343457698822	b
0.105686277151	0.377270311117	b
0.109116703272	0.336856096983	b
0.125531420112	0.303742617369	b
0.127958253026	0.23029473424	b
0.122182652354	0.313868820667	b
0.11959323287	0.31734547019	b
0.108695790172	0.303003638983	b
0.113531373441	0.309711515903	b
0.101742774248	0.384214550257	b
0.105258136988	0.365648090839	b
0.110147923231	0.237455382943	b
0.0920511111617	0.383461892605	b
0.115837283432	0.375779628754	b
0.112658828497	0.34993031621	b
0.102291405201	0.388639301062	b
0.110396616161	0.301843553782	b
0.105371497571	0.272855341434	b
0.120280683041	0.34189838171	b
0.134853854775	0.201686114073	b
0.107847869396	0.340754687786	b
0.0991851985455	0.37444999814	b
0.128227353096	0.320382505655	b
0.123253129423	0.341856271029	b
0.119374126196	0.317250341177	b
0.113234065473	0.326384246349	b
0.131421983242	0.317430198193	b
0.114183209836	0.28840765357	b
0.0938638523221	0.335105359554	b
0.0896139666438	0.361471146345	b
0.0899368599057	0.347825139761	b
0.097426071763	0.332729667425	b
0.106181271374	0.327835232019	b
0.124786987901	0.274846017361	b
0.12019225955	0.387289524078	b
0.111338511109	0.293480753899	b
0.168518260121	0.160616129637	b
0.170189470053	0.209929764271	b
0.0946957170963	0.349212825298	b
0.107218906283	0.366179227829	b
0.106421940029	0.394811093807	b
0.131738707423	0.345884591341	b
0.109592869878	0.429085820913	b
0.109183713794	0.351861268282	b
0.0782640054822	0.380153954029	b
0.122285798192	0.34836050868	b
0.114075221121	0.353325158358	b
0.105039253831	0.363872110844	b
0.146928533912	0.297071397305	b
0.0995259657502	0.356920480728	b
0.102116562426	0.327231287956	b
0.102050364017	0.302646815777	b
0.0929841473699	0.423853427172	b
0.113628529012	0.399442404509	b
0.108264163136	0.382613420486	b
0.0857112631202	0.307116180658	b
0.142679139972	0.210714042187	b
0.102582633495	0.376043796539	b
0.134900033474	0.364435344934	b
0.0947410315275	0.338994920254	b
0.11080340296	0.333923310041	b
0.109971165657	0.267279148102	b
0.114125311375	0.378488302231	b
0.130794733763	0.335085213184	b
0.115365132689	0.316816031933	b
0.119400210679	0.288202673197	b
0.0989396497607	0.397544890642	b
0.0865296721458	0.342195957899	b
0.121350884438	0.258872419596	b
0.119054228067	0.281350672245	b
0.115048870444	0.344372838736	b
0.128719478846	0.380641341209	b
0.101444043219	0.365059226751	b
0.12014195323	0.39280000329	b
0.110425323248	0.27058044076	b
0.149331569672	0.17564791441	b
0.120541326702	0.287319988012	b
0.0965886488557	0.409540176392	b
0.130704626441	0.339137256145	b
0.146757766604	0.344115644693	b
0.119922824204	0.330454438925	b
0.108268544078	0.340688467026	b
0.101218990982	0.351802647114	b
0.106897488236	0.344719529152	b
0.134631112218	0.24292165041	b
0.134686976671	0.314459472895	b
0.0965166389942	0.380630344152	b
0.0792177841067	0.402730286121	b
0.088747009635	0.430783599615	b
0.0987327694893	0.388477265835	b
0.0897410362959	0.393509626389	b
0.119619369507	0.345683813095	b
0.107763394713	0.312227755785	b
0.125131428242	0.227653279901	b
0.108737975359	0.305826336145	b
0.121897749603	0.333007782698	b
0.108706407249	0.290367782116	b
0.101992584765	0.321685999632	b
0.101883545518	0.366578608751	b
0.102217920125	0.383447706699	b
0.118909075856	0.358528196812	b
0.114835947752	0.367046236992	b
0.124393448234	0.384906977415	b
0.102954357862	0.445227980614	b
0.110937535763	0.353097081184	b
0.125955328345	0.320672988892	b
0.106076180935	0.394753903151	b
0.124666899443	0.264768451452	b
0.130826368928	0.239953145385	b
0.110935434699	0.355172008276	b
0.10565815866	0.320377737284	b
0.0885523557663	0.391908794641	b
0.105493813753	0.370604038239	b
0.110601179302	0.338011771441	b
0.118329025805	0.255999147892	b
0.10326064378	0.367261081934	b
0.102692820132	0.349431991577	b
0.107146315277	0.394467949867	b
0.0956482291222	0.409459471703	b
0.127479553223	0.37134000659	b
0.139392539859	0.242477461696	b
0.1105010584	0.275682896376	b
0.11411549896	0.343228578568	b
0.127485796809	0.219950959086	b
0.124848589301	0.309423685074	b
0.105480417609	0.367619782686	b
0.110975250602	0.397549808025	b
0.137879267335	0.316780656576	b
0.0964898839593	0.419389426708	b
0.118383191526	0.285653084517	b
0.10550045222	0.364486128092	b
0.102418869734	0.352787822485	b
0.101909779012	0.346564203501	b
0.10914735496	0.318828880787	b
0.12668800354	0.321811914444	b
0.104279488325	0.390410840511	b
0.0988257005811	0.355261623859	b
0.111017934978	0.359785050154	b
0.121674053371	0.287415981293	b
0.102788344026	0.409344553947	b
0.119066268206	0.375417262316	b
0.100023947656	0.357480466366	b
0.100250333548	0.425031602383	b
0.116008207202	0.285380005836	b
0.111234255135	0.407066166401	b
0.124322615564	0.252737373114	b
0.152498602867	0.351952463388	b
0.136235743761	0.351368278265	b
0.116794735193	0.287239044905	b
0.100451134145	0.351407408714	b
0.0928101092577	0.361287802458	b
0.122133426368	0.26782053709	b
0.130711570382	0.371402680874	b
0.10420782119	0.317178636789	b
0.0982262417674	0.398700416088	b
0.763343572617	0.631488919258	c
0.938999772072	0.17755882442	c
0.707149207592	0.602236568928	c
0.810842394829	0.805752694607	c
0.750121712685	0.687016010284	c
0.804935097694	0.732975006104	c
0.940808534622	0.245618566871	c
0.770950615406	0.756914258003	c
0.562204360962	0.598725438118	c
0.889998495579	0.507603347301	c
0.739021003246	0.766676127911	c
0.672752439976	0.575873196125	c
0.806142866611	0.725514411926	c
0.349664598703	0.285591065884	c
0.604316115379	0.82065486908	c
0.846216082573	0.771218836308	c
0.572832882404	0.83063685894	c
0.718416631222	0.943975627422	c
0.858536422253	0.25272589922	c
0.562893867493	0.563980400562	c
0.612396299839	0.787014186382	c
0.72858273983	0.667075514793	c
0.777042448521	0.591830611229	c
0.643968820572	0.794607758522	c
0.792181491852	0.702923297882	c
0.861417412758	0.694816827774	c
0.901061058044	0.141310065985	c
0.484410911798	0.588477134705	c
0.580776154995	0.688793003559	c
0.975288927555	0.203008055687	c
0.508582770824	0.692279160023	c
0.727613925934	0.909998893738	c
0.889872968197	0.72600120306	c
0.591885566711	0.639139592648	c
0.825565934181	0.644487023354	c
0.752976119518	0.770106732845	c
0.441653311253	0.406842112541	c
0.754373013973	0.626471459866	c
0.773343861103	0.886083066463	c
0.808873295784	0.763411223888	c
0.660127818584	0.651960730553	c
0.753015041351	0.866926074028	c
0.654172718525	0.882991373539	c
0.616120040417	0.850753426552	c
0.547619223595	0.563643932343	c
0.802902877331	0.630510270596	c
0.75892919302	0.763275444508	c
0.722653090954	0.922887325287	c
0.765451550484	0.699078083038	c
0.647318422794	0.619670271873	c
0.834213137627	0.602752745152	c
0.768122196198	0.644814372063	c
0.604549765587	0.455796569586	c
0.806785941124	0.868827223778	c
0.914206087589	0.220614746213	c
0.741279900074	0.606196343899	c
0.581956982613	0.577265322208	c
0.896375179291	0.847345888615	c
0.680965602398	0.82137709856	c
0.824636936188	0.779413938522	c
0.683468401432	0.574269115925	c
0.67015004158	0.609840869904	c
0.447684794664	0.718832075596	c
0.619534730911	0.759078681469	c
0.992247641087	0.185680150986	c
0.709165394306	0.678626060486	c
0.83386862278	0.858501732349	c
0.559578418732	0.850611448288	c
0.455718517303	0.563397347927	c
0.676369428635	0.781094968319	c
0.719365298748	0.798840045929	c
0.619669139385	0.632717788219	c
0.680975198746	0.78432226181	c
0.638718903065	0.740845263004	c
0.850268781185	0.756273269653	c
0.699700772762	0.883756637573	c
0.85048687458	0.514251768589	c
0.85365229845	0.861349582672	c
0.845540463924	0.876388192177	c
0.827401936054	0.887937247753	c
0.578509867191	0.363101065159	c
0.751562535763	0.875966131687	c
0.523045480251	0.62137401104	c
0.723294854164	0.859637260437	c
0.759124875069	0.572787582874	c
0.841979444027	0.887608706951	c
0.819280385971	0.730216920376	c
0.887163102627	0.867663443089	c
0.897674739361	0.211609467864	c
0.537624657154	0.645479083061	c
0.792048156261	0.47056016326	c
0.640918493271	0.614986121655	c
0.87010383606	0.836890816689	c
0.692941963673	0.733461260796	c
0.847809910774	0.617226481438	c
0.710265040398	0.545172333717	c
0.697117209435	0.869022250175	c
0.452828228474	0.526089370251	c
0.859641253948	0.910626232624	c
0.698342442513	0.729228913784	c
0.866029798985	0.207116559148	c
0.665003597736	0.70223981142	c
0.889592826366	0.507441878319	c
0.815979063511	0.658669710159	c
0.629798352718	0.682092726231	c
0.808547377586	0.902792394161	c
0.752317607403	0.680940926075	c
0.790303051472	0.830415666103	c
0.494229286909	0.881794393063	c
0.622258722782	0.516570270061	c
0.957465291023	0.200691714883	c
0.805800020695	0.874021232128	c
0.82946896553	0.840000629425	c
0.887128651142	0.861296534538	c
0.778559863567	0.634402573109	c
0.599314212799	0.904164016247	c
0.634556829929	0.738012373447	c
0.755162239075	0.666590988636	c
0.822065770626	0.651566624641	c
0.933362483978	0.164643228054	c
0.889998495579	0.507603347301	c
0.309669733047	0.319887757301	c
0.732486486435	0.772367238998	c
0.793064951897	0.731209754944	c
0.864930152893	0.605957210064	c
0.739460170269	0.829661607742	c
0.802459001541	0.729286491871	c
0.806029379368	0.854462206364	c
0.975679457188	0.210677459836	c
0.469655662775	0.397059947252	c
0.809186637402	0.256633609533	c
0.791644454002	0.867046356201	c
0.787303686142	0.843764722347	c
0.851782798767	0.719754397869	c
0.59501349926	0.630230367184	c
0.587984681129	0.615711450577	c
0.782863020897	0.616123616695	c
0.414216339588	0.845213592052	c
0.715036332607	0.546349823475	c
0.371854305267	0.864068627357	c
0.677763223648	0.451030284166	c
0.583393931389	0.840190708637	c
0.81468129158	0.676812827587	c
0.544316887856	0.541615605354	c
0.683642983437	0.637663543224	c
0.587061405182	0.574443697929	c
0.639671802521	0.466439127922	c
0.278481096029	0.590208172798	c
0.726960718632	0.91648209095	c
0.800647497177	0.615404307842	c
0.527569532394	0.795454919338	c
0.825840830803	0.692668795586	c
0.852379381657	0.875783324242	c
0.849555850029	0.75929415226	c
0.665849685669	0.93455696106	c
0.672717273235	0.825645267963	c
0.576217293739	0.606097579002	c
0.659684360027	0.719343543053	c
0.608463406563	0.610240876675	c
0.705399274826	0.776602506638	c
0.876543462276	0.885399997234	c
0.770645201206	0.7181199193	c
0.627391517162	0.803307771683	c
0.597202897072	0.686891615391	c
0.798561036587	0.894081115723	c
0.752164125443	0.600190460682	c
0.851828277111	0.706781148911	c
0.722646474838	0.715181767941	c
0.828302145004	0.683655917645	c
0.815308094025	0.742483377457	c
0.812695205212	0.758877158165	c
0.792676687241	0.739250183105	c
0.887151479721	0.662575304508	c
0.699193179607	0.630942761898	c
0.747953951359	0.855101585388	c
0.849890232086	0.871742606163	c
0.764840781689	0.57095348835	c
0.815550684929	0.686148405075	c
0.944829881191	0.233103394508	c
0.403752207756	0.88081073761	c
0.858528733253	0.472003221512	c
0.793078541756	0.635808110237	c
0.895628154278	0.189007401466	c
0.521877646446	0.503011465073	c
0.835079014301	0.861879050732	c
0.772251665592	0.625284671783	c
0.583841323853	0.756408631802	c
0.526504814625	0.256062746048	c
0.751201331615	0.661323070526	c
0.569464921951	0.584127724171	c
0.454611778259	0.709552168846	c
0.773680150509	0.580015718937	c
0.87495559454	0.879662632942	c
0.403078824282	0.797752320766	c
0.864563047886	0.770769655704	c
0.750717937946	0.732024610043	c
0.798482120037	0.914362967014	c
0.581755340099	0.786109864712	c
0.677877485752	0.486567437649	c
0.543670773506	0.280447781086	c
0.87946242094	0.212922349572	c
0.628613591194	0.605574548244	c
0.753984987736	0.765341341496	c
0.784360170364	0.519230246544	c
0.581157267094	0.573508739471	c
0.785437762737	0.770523846149	c
0.562915027142	0.658165872097	c
0.649911999702	0.843985438347	c
0.696550130844	0.655416727066	c
0.708383381367	0.762124300003	c
0.790045320988	0.587892591953	c
0.840999543667	0.863585412502	c
0.746436417103	0.619102835655	c
0.624774575233	0.764437496662	c
0.756126523018	0.498466730118	c
0.571026146412	0.775132775307	c
0.713403522968	0.765865266323	c
0.635634601116	0.638265550137	c
0.768239080906	0.508258461952	c
0.588177800179	0.437947839499	c
0.534338891506	0.508435845375	c
0.62201333046	0.585097074509	c
0.892539680004	0.194050356746	c
0.80002194643	0.612815082073	c
0.717676281929	0.732531607151	c
0.694077908993	0.598933517933	c
0.783733904362	0.929492950439	c
0.622174024582	0.72831183672	c
0.614833414555	0.668775260448	c
0.761271953583	0.658595442772	c
0.60684210062	0.474485903978	c
0.771253526211	0.830179810524	c
0.626145482063	0.622646272182	c
0.772803127766	0.859816372395	c
0.793332159519	0.845710873604	c
0.742041110992	0.661119103432	c
0.786911845207	0.878767907619	c
0.694753050804	0.535175859928	c
0.71436226368	0.583040058613	c
0.553333878517	0.74235779047	c
0.794376730919	0.463241934776	c
0.469827234745	0.899342238903	c
0.799288868904	0.619026243687	c
0.818769216537	0.620931386948	c
0.766471862793	0.72627812624	c
0.27526897192	0.605759263039	c
0.578532338142	0.696108818054	c
0.627109527588	0.785196423531	c
0.213628709316	0.7117882967	c
0.792393684387	0.461594581604	c
0.832787632942	0.875490605831	c
0.622156441212	0.963547706604	c
0.733356952667	0.725822806358	c
0.428334087133	0.616030752659	c
0.69583183527	0.94428730011	c
0.907603085041	0.171336218715	c
0.387050867081	0.580087482929	c
0.530415773392	0.624650478363	c
0.772223055363	0.719835937023	c
0.844507873058	0.886948823929	c
0.72256731987	0.760014176369	c
0.576322495937	0.516389489174	c
0.747214317322	0.622623920441	c
0.573635756969	0.636791586876	c
0.891894161701	0.852467834949	c
0.608469128609	0.649397552013	c
0.673649668694	0.213766232133	c
0.883372962475	0.80225455761	c
0.788700819016	0.838085770607	c
0.86785107851	0.866270065308	c
0.736031651497	0.885336220264	c
0.717429578304	0.593764841557	c
0.858986735344	0.609869301319	c
0.880501627922	0.854236483574	c
0.814339697361	0.681746840477	c
0.633235454559	0.195133313537	c
0.815020501614	0.89086908102	c
0.419148892164	0.216282039881	c
0.760012149811	0.733962953091	c
0.735454142094	0.814128935337	c
0.797765254974	0.920800387859	c
0.896375179291	0.847345888615	c
0.781180381775	0.627931058407	c
0.705626964569	0.621382415295	c
0.851952433586	0.607756197453	c
0.591655433178	0.858443260193	c
0.480530112982	0.611793160439	c
0.812983930111	0.717577576637	c
0.612110972404	0.607647776604	c
0.842585086823	0.685271561146	c
0.828602135181	0.875917077065	c
0.752044796944	0.459811627865	c
0.406724274158	0.716920554638	c
0.70103085041	0.729060173035	c
0.889998495579	0.507603347301	c
0.560997247696	0.64517557621	c
0.721387684345	0.901197433472	c
0.889998495579	0.507603347301	c
0.686071038246	0.274562627077	c
0.852051138878	0.858611822128	c
0.95773088932	0.197377026081	c
0.711784541607	0.710164189339	c
0.445237845182	0.591723740101	c
0.580843448639	0.510822951794	c
0.785903215408	0.464469075203	c
0.749251544476	0.6211130023	c
0.856805324554	0.542568027973	c
0.682033240795	0.59240937233	c
0.877189338207	0.522682368755	c
0.788248956203	0.890036225319	c
0.745807826519	0.705007314682	c
0.69073086977	0.732438266277	c
0.788370192051	0.59579116106	c
0.843912482262	0.750069260597	c
0.844562351704	0.533042371273	c
0.640695631504	0.629894018173	c
0.769892573357	0.534191727638	c
0.595214366913	0.851517915726	c
0.83096075058	0.225321114063	c
0.884206235409	0.665469586849	c
0.811320900917	0.941032409668	c
0.859362304211	0.604466080666	c
0.734747231007	0.618583321571	c
0.900517046452	0.657100915909	c
0.722562789917	0.594599187374	c
0.39132592082	0.713279306889	c
0.579345405102	0.507172107697	c
0.846846580505	0.906382918358	c
0.318026334047	0.569976568222	c
0.596023976803	0.73111063242	c
0.670899152756	0.590082883835	c
0.792237222195	0.760484457016	c
0.649030208588	0.619693160057	c
0.803446650505	0.917524635792	c
0.73835682869	0.6613702178	c
0.597377896309	0.439020246267	c
0.838374316692	0.874789595604	c
0.386682450771	0.498473167419	c
0.940097391605	0.200160264969	c
0.803942799568	0.605463206768	c
0.614504575729	0.6052262187	c
0.767657279968	0.687171339989	c
0.675895750523	0.897036790848	c
0.54387909174	0.744518280029	c
0.493266731501	0.506499648094	c
0.786691129208	0.710588514805	c
0.703075110912	0.680736720562	c
0.740820884705	0.915334522724	c
0.824755787849	0.717216670513	c
0.783186852932	0.759304583073	c
0.797896564007	0.50849789381	c
0.694569885731	0.642600536346	c
0.837512731552	0.179900169373	c
0.556112527847	0.893861413002	c
0.658584833145	0.699563622475	c
0.581915915012	0.560708224773	c
0.530411243439	0.567410111427	c
0.657812297344	0.507764220238	c
0.778804242611	0.73020863533	c
0.869856059551	0.205351278186	c
0.777559459209	0.851797699928	c
0.703615605831	0.682499706745	c
0.703644931316	0.763657927513	c
0.58568751812	0.743621826172	c
0.853441774845	0.856098294258	c
0.763871431351	0.907652556896	c
0.424466073513	0.792794287205	c
0.823114871979	0.915213882923	c
0.560359954834	0.818254232407	c
0.904866933823	0.134794056416	c
0.827762365341	0.707758426666	c
0.813941836357	0.454522669315	c
0.734317421913	0.750184297562	c
0.797255933285	0.926088929176	c
0.706390440464	0.610191583633	c
0.74152559042	0.601051449776	c
0.685311079025	0.873671293259	c
0.787700355053	0.895757257938	c
0.276482343674	0.630543828011	c
0.506915152073	0.770836412907	c
0.646164953709	0.778915643692	c
0.861938655376	0.76472735405	c
0.367846757174	0.583500266075	c
0.782771706581	0.842254519463	c
0.806605398655	0.694164097309	c
0.583284378052	0.598702728748	c
0.881269276142	0.856552362442	c
0.868799686432	0.215817809105	c
0.834834516048	0.64942252636	c
0.89235585928	0.848234653473	c
0.613719165325	0.938582539558	c
0.68602257967	0.946922957897	c
0.635770857334	0.447313219309	c
0.782975792885	0.23177549243	c
0.754517436028	0.933584332466	c
0.750061571598	0.575109064579	c
0.487448781729	0.336262136698	c
0.772997736931	0.248704537749	c
0.88702994585	0.730290532112	c
0.604456007481	0.68009698391	c
0.605602860451	0.802840292454	c
0.752173066139	0.49048936367	c
0.813742697239	0.758003115654	c
0.616118133068	0.642455637455	c
0.554224908352	0.741484582424	c
0.693386137486	0.653031170368	c
0.810277581215	0.538401842117	c
0.815966308117	0.890817940235	c
0.720123767853	0.869425058365	c
0.694308042526	0.891509950161	c
0.766992509365	0.643809914589	c
0.647328019142	0.514654636383	c
0.630355417728	0.620589196682	c
0.725084364414	0.550270438194	c
0.704099953175	0.246718630195	c
0.702359676361	0.734530985355	c
0.732457756996	0.621228456497	c
0.619970440865	0.741267621517	c
0.734503030777	0.688167273998	c
0.562937915325	0.739300131798	c
0.422716736794	0.510370016098	c
0.793728411198	0.440870314837	c
0.29681545496	0.52966594696	c
0.63881456852	0.568224012852	c
0.826761841774	0.664564073086	c
0.655037879944	0.708061277866	c
0.71522217989	0.920085370541	c
0.710176587105	0.730161130428	c
0.820227742195	0.668637692928	c
0.717915475368	0.933757960796	c
0.667039513588	0.583208322525	c
0.672295928001	0.77620357275	c
0.812171876431	0.638423860073	c
0.769315242767	0.514183998108	c
0.647437155247	0.562561690807	c
0.892922461033	0.885281503201	c
0.323206245899	0.692309439182	c
0.797795534134	0.862630367279	c
0.691214442253	0.609555363655	c
0.833278954029	0.684783577919	c
0.448623627424	0.428893208504	c
0.766898155212	0.524912416935	c
0.831877291203	0.871902942657	c
0.824482142925	0.892092943192	c
0.820548832417	0.886561334133	c
0.791477799416	0.909379184246	c
0.783293962479	0.910842597485	c
0.654930710793	0.634591937065	c
0.852010309696	0.740664720535	c
0.847351610661	0.548429846764	c
0.889775812626	0.865160822868	c
0.754985928535	0.653908312321	c
0.734123170376	0.838109135628	c
0.603293418884	0.572877883911	c
0.857641041279	0.24222356081	c
0.596983194351	0.544724822044	c
0.618184566498	0.53320646286	c
0.521575212479	0.82254576683	c
0.529726743698	0.803991556168	c
0.799646139145	0.861607789993	c
0.952812433243	0.190688371658	c
0.855968773365	0.265026181936	c
0.554905474186	0.499835669994	c
0.540614187717	0.361619770527	c
0.494871616364	0.633655071259	c
0.779966533184	0.749242901802	c
0.772571027279	0.91520267725	c
0.735016584396	0.751243472099	c
0.947375893593	0.251495420933	c
0.869717419147	0.216973111033	c
0.658071994781	0.148322567344	c
0.714032709599	0.941573858261	c
0.746495366096	0.422605842352	c
0.95590698719	0.205782756209	c
0.74097186327	0.902094960213	c
0.722151875496	0.860674321651	c
0.535803794861	0.825888037682	c
0.745875120163	0.674405276775	c
0.765773117542	0.6294708848	c
0.748758554459	0.937033653259	c
0.771628797054	0.758890390396	c
0.384508192539	0.518542528152	c
0.768361508846	0.583266735077	c
0.672747969627	0.7208340168	c
0.641494095325	0.585565984249	c
0.622532904148	0.962223768234	c
0.725761532784	0.745701551437	c
0.891220510006	0.658518910408	c
0.776092171669	0.309213906527	c
0.535014510155	0.790524303913	c
0.612421095371	0.548877954483	c
0.769542336464	0.90655362606	c
0.923497140408	0.230540290475	c
0.659176051617	0.517575085163	c
0.75538289547	0.871095180511	c
0.7142547369	0.668858110905	c
0.842103362083	0.603058338165	c
0.703185021877	0.845591127872	c
0.762844324112	0.766263067722	c
0.887545883656	0.855356276035	c
0.425906956196	0.649578332901	d
0.338371992111	0.498036593199	d
0.559960246086	0.257233530283	d
0.0662984028459	0.436065137386	d
0.448451787233	0.634918928146	d
0.557167947292	0.589793980122	d
0.0512547120452	0.426590949297	d
0.0782788172364	0.466267049313	d
0.159081220627	0.56341946125	d
0.264862090349	0.472064763308	d
0.0526926480234	0.531279861927	d
0.301185786724	0.544711530209	d
0.17573608458	0.59385073185	d
0.0226465966552	0.446515589952	d
0.192323356867	0.483839809895	d
0.280796140432	0.28429377079	d
0.173772141337	0.520297825336	d
0.584565579891	0.712887763977	d
0.081391967833	0.509876608849	d
0.46170809865	0.592441082001	d
0.14443808794	0.507537424564	d
0.353695213795	0.645175814629	d
0.436924993992	0.606918275356	d
0.142889752984	0.372232615948	d
0.304239392281	0.579044878483	d
0.411313176155	0.581897854805	d
0.167542517185	0.465004384518	d
0.137034982443	0.436076074839	d
0.630412578583	0.805254459381	d
0.0711176022887	0.461228370667	d
0.296216160059	0.555240154266	d
0.340215861797	0.28705227375	d
0.47841539979	0.228733673692	d
0.299605518579	0.449260532856	d
0.251717358828	0.614882946014	d
0.267711520195	0.43885743618	d
0.269961237907	0.469098061323	d
0.0838856846094	0.490807652473	d
0.240253940225	0.605735301971	d
0.161700770259	0.58382922411	d
0.364565134048	0.503225445747	d
0.169882133603	0.400394678116	d
0.309331595898	0.392128169537	d
0.193356454372	0.415385842323	d
0.438747376204	0.529133558273	d
0.362100243568	0.587028622627	d
0.129389435053	0.428450107574	d
0.223646700382	0.622860252857	d
0.352187663317	0.27664026618	d
0.14891910553	0.4053145051	d
0.304597586393	0.655308365822	d
0.524293065071	0.206031680107	d
0.317221432924	0.445788770914	d
0.345219910145	0.536592900753	d
0.133432596922	0.373320907354	d
0.382048994303	0.59900611639	d
0.557325899601	0.213373497128	d
0.692044556141	0.544600903988	d
0.394323080778	0.618924677372	d
0.128453463316	0.395832180977	d
0.198790058494	0.444813728333	d
0.184221565723	0.408997803926	d
0.010505752638	0.380125492811	d
0.209831014276	0.487119704485	d
0.176299110055	0.498489677906	d
0.23588706553	0.522460699081	d
0.390030384064	0.511150896549	d
0.112954132259	0.406194150448	d
0.189112439752	0.5202922225	d
0.325131714344	0.370017051697	d
0.283197134733	0.318922579288	d
0.522622406483	0.270792752504	d
0.119870446622	0.476801484823	d
0.889726400375	0.209914818406	d
0.0579631924629	0.483228772879	d
0.164377361536	0.444170802832	d
0.137209922075	0.358196020126	d
0.120521359146	0.426701337099	d
0.560728371143	0.382991045713	d
0.4143473804	0.586167991161	d
0.0717507377267	0.395153939724	d
0.0971222445369	0.328649133444	d
0.205845847726	0.528159081936	d
0.396040022373	0.539958238602	d
0.115822285414	0.444692075253	d
0.477913171053	0.631099462509	d
0.418936163187	0.535840570927	d
0.0772206932306	0.447314858437	d
0.388767331839	0.450524747372	d
0.0531406030059	0.366147339344	d
0.107731118798	0.56735688448	d
0.544793069363	0.405291855335	d
0.429296284914	0.65188652277	d
0.338752418756	0.233541026711	d
0.0877713188529	0.46432441473	d
0.17321203649	0.393404364586	d
0.174857467413	0.519099593163	d
0.666329264641	0.767215371132	d
0.369575858116	0.485944032669	d
0.56378287077	0.709566533566	d
0.193362906575	0.490950196981	d
0.523802280426	0.561196208	d
0.288964390755	0.445333153009	d
0.123377509415	0.345055013895	d
0.392079144716	0.564499020576	d
0.0290920268744	0.457398742437	d
0.469451129436	0.506847262383	d
0.0700177401304	0.372525215149	d
0.286998927593	0.545383095741	d
0.127083733678	0.5187022686	d
0.191867753863	0.551298201084	d
0.160769686103	0.516657054424	d
0.52602481842	0.759117543697	d
0.128525584936	0.480837523937	d
0.0954627394676	0.509130716324	d
0.213302642107	0.522014498711	d
0.166991472244	0.558769464493	d
0.199217945337	0.466742575169	d
0.260581612587	0.579952180386	d
0.0870606824756	0.482279896736	d
0.482315957546	0.488591581583	d
0.120625339448	0.437627345324	d
0.159621953964	0.465692430735	d
0.073708102107	0.375170856714	d
0.182829499245	0.377025097609	d
0.35160151124	0.535678625107	d
0.414043337107	0.572833418846	d
0.380409121513	0.572301864624	d
0.678947150707	0.708035886288	d
0.23606441915	0.493100583553	d
0.310431569815	0.43406867981	d
0.213952571154	0.527390122414	d
0.10691820085	0.52083748579	d
0.185271769762	0.474559932947	d
0.272890180349	0.554471790791	d
0.399846524	0.437828809023	d
0.327083289623	0.293805450201	d
0.0696427226067	0.405986994505	d
0.190622195601	0.558052957058	d
0.182017847896	0.500023782253	d
0.0953522473574	0.455679833889	d
0.700015544891	0.252248555422	d
0.118007980287	0.493973523378	d
0.381931871176	0.477653712034	d
0.509131371975	0.810250103474	d
0.296515345573	0.404003202915	d
0.65609306097	0.199326276779	d
0.662829697132	0.72765904665	d
0.547417938709	0.242521047592	d
0.221978157759	0.458981156349	d
0.24308514595	0.274311304092	d
0.338225901127	0.608035266399	d
0.114537157118	0.295936912298	d
0.19049808383	0.543528199196	d
0.0311741158366	0.390954196453	d
0.148504763842	0.379734873772	d
0.236170083284	0.495220959187	d
0.242093548179	0.619196176529	d
0.329827159643	0.67238932848	d
0.223446175456	0.424521207809	d
0.459004253149	0.725469052792	d
0.442005634308	0.369428694248	d
0.297803103924	0.59166187048	d
0.306385248899	0.595153927803	d
0.167487695813	0.497111707926	d
0.224014773965	0.404979407787	d
0.231379851699	0.348053127527	d
0.491346806288	0.248069539666	d
0.365420043468	0.658587574959	d
0.157220035791	0.447764873505	d
0.0580024197698	0.38178396225	d
0.358718544245	0.334306299686	d
0.508874297142	0.569446861744	d
0.461018711329	0.712614834309	d
0.145494788885	0.423934072256	d
0.2004211694	0.485784083605	d
0.233885034919	0.514838278294	d
0.324163973331	0.384792417288	d
0.631386756897	0.521014988422	d
0.175206929445	0.422834873199	d
0.349864333868	0.571990251541	d
0.172403037548	0.398497521877	d
0.237538188696	0.545751094818	d
0.202473223209	0.454010784626	d
0.0433766581118	0.405986011028	d
0.11189366132	0.341975837946	d
0.443496644497	0.616094827652	d
0.152826756239	0.373394310474	d
0.183153539896	0.507251441479	d
0.160402655602	0.330930650234	d
0.361976087093	0.26635068655	d
0.38046553731	0.528512060642	d
0.206657066941	0.405394941568	d
0.497923463583	0.667990386486	d
0.248939499259	0.474841356277	d
0.527862429619	0.443275481462	d
0.466319650412	0.224469438195	d
0.199354335666	0.504441380501	d
0.46822810173	0.480400890112	d
0.0688252076507	0.482943832874	d
0.128835588694	0.506077408791	d
0.172285690904	0.527209401131	d
0.150318771601	0.441736608744	d
0.434109538794	0.580670833588	d
0.300851255655	0.463120490313	d
0.385372847319	0.597841620445	d
0.429731786251	0.674578905106	d
0.233903110027	0.46513786912	d
0.220206335187	0.511706411839	d
0.306686788797	0.662729561329	d
0.0832735076547	0.451331704855	d
0.12515296042	0.446573406458	d
0.495756745338	0.466754704714	d
0.0629295185208	0.34889999032	d
0.463085830212	0.428561121225	d
0.271761000156	0.609654009342	d
0.21024979651	0.52855348587	d
0.231176376343	0.652216494083	d
0.366879105568	0.328924953938	d
0.205826893449	0.535055041313	d
0.189808130264	0.397420018911	d
0.337990343571	0.557700872421	d
0.137937963009	0.442569375038	d
0.187590092421	0.381523579359	d
0.374706178904	0.529495239258	d
0.412114202976	0.421095997095	d
0.387981057167	0.59701281786	d
0.153851509094	0.507658600807	d
0.262855947018	0.527729511261	d
0.103875823319	0.414983123541	d
0.357109606266	0.546950697899	d
0.233798578382	0.441354960203	d
0.10743612051	0.497196853161	d
0.374389350414	0.627382457256	d
0.303882867098	0.533716261387	d
0.193774074316	0.531637251377	d
0.489354848862	0.531832396984	d
0.0763391628861	0.460620462894	d
0.29709392786	0.351970553398	d
0.48768183589	0.438328802586	d
0.159287154675	0.518876373768	d
0.384229332209	0.518679022789	d
0.18547873199	0.464188486338	d
0.354726135731	0.577125132084	d
0.126470416784	0.469126582146	d
0.331309735775	0.447901070118	d
0.253933042288	0.487106770277	d
0.399538755417	0.450195163488	d
0.303229093552	0.470632970333	d
0.639040112495	0.463383048773	d
0.432675242424	0.540932059288	d
0.392581313848	0.693927764893	d
0.364703595638	0.576436519623	d
0.892759084702	0.85160279274	d
0.0620765089989	0.452178180218	d
0.382708996534	0.564780533314	d
0.794594943523	0.19602124393	d
0.561610162258	0.639647006989	d
0.295041054487	0.478346765041	d
0.181716069579	0.666242599487	d
0.159838959575	0.601473748684	d
0.254672795534	0.557813704014	d
0.122361414135	0.438857644796	d
0.0923703014851	0.470987945795	d
0.437624573708	0.65677434206	d
0.413822323084	0.597261190414	d
0.230509504676	0.508489668369	d
0.542690753937	0.231649324298	d
0.567949175835	0.247312262654	d
0.0443378090858	0.411788493395	d
0.201600521803	0.446660548449	d
0.38051328063	0.2679297328	d
0.143006071448	0.45030605793	d
0.406594365835	0.546621263027	d
0.161125391722	0.395144194365	d
0.183239147067	0.583050131798	d
0.377550512552	0.481831431389	d
0.474953919649	0.615619242191	d
0.74464392662	0.203889891505	d
0.195402041078	0.502413809299	d
0.154172644019	0.449355870485	d
0.261637449265	0.300894409418	d
0.243429780006	0.365585416555	d
0.204754665494	0.533676028252	d
0.223274543881	0.456901401281	d
0.213497117162	0.276850640774	d
0.388465821743	0.496089726686	d
0.42515835166	0.266372978687	d
0.234540596604	0.493023902178	d
0.248109683394	0.545602381229	d
0.0416738204658	0.445605129004	d
0.230627179146	0.456878125668	d
0.467196881771	0.553024947643	d
0.220188304782	0.553979218006	d
0.290637791157	0.471477866173	d
0.475430637598	0.270103573799	d
0.420470803976	0.409807831049	d
0.315894961357	0.457052320242	d
0.639932990074	0.746946573257	d
0.120096087456	0.30497571826	d
0.166464239359	0.500110805035	d
0.232376754284	0.51920491457	d
0.277296245098	0.455417245626	d
0.156675681472	0.551434397697	d
0.497961729765	0.685937583447	d
0.599532902241	0.246489748359	d
0.294785141945	0.481097221375	d
0.343338012695	0.44768345356	d
0.166201278567	0.279188781977	d
0.150298312306	0.553193926811	d
0.729594707489	0.787302434444	d
0.310236096382	0.450298458338	d
0.49512603879	0.818839728832	d
0.12205632776	0.463221311569	d
0.372078418732	0.645784497261	d
0.160716995597	0.374265611172	d
0.559328377247	0.256680041552	d
0.226981669664	0.613796591759	d
0.320167183876	0.438352525234	d
0.113851182163	0.469202399254	d
0.166044980288	0.546183526516	d
0.109807185829	0.471600145102	d
0.306770920753	0.532868087292	d
0.194280326366	0.427628099918	d
0.376542329788	0.620053708553	d
0.577337324619	0.775454044342	d
0.127217426896	0.502893030643	d
0.0170925371349	0.401303648949	d
0.608680307865	0.517058074474	d
0.524624168873	0.766746461391	d
0.38251978159	0.607036590576	d
0.390297800303	0.609163045883	d
0.391987413168	0.662074148655	d
0.544546365738	0.618263840675	d
0.279394894838	0.460297614336	d
0.267713308334	0.293270677328	d
0.00345712411217	0.413146048784	d
0.370788574219	0.466328114271	d
0.307461380959	0.616810798645	d
0.0334531776607	0.381949186325	d
0.0415183603764	0.417465180159	d
0.0848062857985	0.673280477524	d
0.186581835151	0.516642034054	d
0.152771040797	0.457586079836	d
0.482998847961	0.486428886652	d
0.159576892853	0.60316246748	d
0.3032592237	0.448749095201	d
0.34239000082	0.447197437286	d
0.25361841917	0.490924477577	d
0.353492826223	0.557806253433	d
0.253099054098	0.540709018707	d
0.540057957172	0.67623513937	d
0.0746070370078	0.521894037724	d
0.192121699452	0.399303615093	d
0.0628309696913	0.414715737104	d
0.096288561821	0.321088522673	d
0.224357768893	0.415450453758	d
0.234445139766	0.572470963001	d
0.277385801077	0.519802629948	d
0.106863878667	0.448215305805	d
0.270325511694	0.528142213821	d
0.3484390378	0.472915112972	d
0.397321671247	0.521214306355	d
0.363342106342	0.468960732222	d
0.26471054554	0.291705459356	d
0.164974451065	0.470734983683	d
0.254764825106	0.503776907921	d
0.0772204771638	0.430824816227	d
0.105679705739	0.425957143307	d
0.415794670582	0.481945604086	d
0.095432035625	0.416671365499	d
0.231818705797	0.498153418303	d
0.0139700062573	0.362574249506	d
0.37765443325	0.287979066372	d
0.260601103306	0.492666214705	d
0.370432555676	0.582076907158	d
0.185700252652	0.407218426466	d
0.565659582615	0.429206430912	d
0.308736562729	0.285043418407	d
0.25546002388	0.382128417492	d
0.177052974701	0.659635782242	d
0.243191346526	0.267239153385	d
0.229304179549	0.428479343653	d
0.0403323955834	0.424511879683	d
0.45703214407	0.628018200397	d
0.111496470869	0.477765142918	d
0.675505876541	0.230445697904	d
0.282323509455	0.534343779087	d
0.0615433417261	0.422956705093	d
0.094531185925	0.370618969202	d
0.416633844376	0.618228852749	d
0.414393812418	0.631405055523	d
0.184751600027	0.503358125687	d
0.522231638432	0.711370110512	d
0.0446567870677	0.342445611954	d
0.136581048369	0.546753883362	d
0.159587860107	0.459229260683	d
0.510193586349	0.721275627613	d
0.0241752080619	0.377229809761	d
0.11254157871	0.473534017801	d
0.22174346447	0.50529718399	d
0.125245928764	0.383024096489	d
0.611021757126	0.704867720604	d
0.594079911709	0.714746892452	d
0.64059060812	0.770688951015	d
0.0768095850945	0.449874639511	d
0.319575250149	0.597746491432	d
0.303387194872	0.628469586372	d
0.264696210623	0.54723316431	d
0.046641100198	0.441335737705	d
0.297827899456	0.229573994875	d
0.229989051819	0.517328679562	d
0.298373401165	0.570944309235	d
0.109309449792	0.471347808838	d
0.247928589582	0.576969444752	d
0.00401300843805	0.402322918177	d
0.596962034702	0.461511999369	d
0.253059834242	0.470664024353	d
0.0180255752057	0.382617354393	d
0.195908993483	0.445304632187	d
0.317831337452	0.583891272545	d
0.305777490139	0.544991374016	d
0.361417233944	0.448199957609	d
0.629864454269	0.448610514402	d
0.0563641190529	0.371847778559	d
0.00358721427619	0.410600036383	d
0.214099422097	0.425968289375	d
0.180323004723	0.370675206184	d
0.300643712282	0.567437887192	d
0.395421296358	0.603624522686	d
0.351833492517	0.70113247633	d
0.446331292391	0.502804398537	d
0.481514692307	0.587960243225	d
0.143156260252	0.518786907196	d
0.740264892578	0.674990773201	d
0.370285570621	0.610019028187	d
0.313910186291	0.610433697701	d
0.232289806008	0.595654845238	d
0.482273668051	0.620908260345	d
0.333552271128	0.615023434162	d
0.247474610806	0.453094512224	d
0.0521064251661	0.433151125908	d
0.65509468317	0.723811268806	d
0.115918979049	0.37213537097	d
0.0802950114012	0.411541104317	d
0.497360527515	0.631170213223	d
0.359845280647	0.61879992485	d
0.0805467665195	0.392941474915	d
0.685454666615	0.76307028532	d
0.241929337382	0.582513511181	d
0.207612782717	0.356680989265	d
0.38058835268	0.286667078733	d
0.515271067619	0.625486254692	d
0.122868478298	0.406485617161	d
0.17999792099	0.433122694492	d
0.179913654923	0.623894929886	d
0.170549675822	0.516419053078	d
0.226387888193	0.536882102489	d
0.317837715149	0.636965990067	d
0.434481233358	0.494322836399	d
0.112183958292	0.333212912083	d
0.101184822619	0.435724645853	d
0.0655729845166	0.529716610909	d
0.221829950809	0.463586270809	d
0.27487385273	0.521512210369	d
0.29268437624	0.537764668465	d
0.254215866327	0.485203742981	d
0.728202402592	0.778042912483	d
0.297459721565	0.520940363407	d
0.221970677376	0.495035231113	d
0.266907602549	0.514679551125	d
0.299558877945	0.544300794601	d
0.625873506069	0.714551210403	d
0.205336719751	0.401139587164	d
0.129900619388	0.470015078783	d
0.612408161163	0.785661101341	d
0.151965782046	0.282018303871	d
0.104155227542	0.451906651258	d
0.179149448872	0.285196512938	d
0.295550614595	0.640564799309	d
0.174454852939	0.503665328026	d
0.316240370274	0.430862754583	d
0.168358549476	0.309704959393	d
0.107127361	0.38376519084	d
0.339142352343	0.453015685081	d
0.475043863058	0.617080032825	d
0.154226943851	0.39756500721	d
0.258916199207	0.568008303642	d
0.424575537443	0.235728427768	d
0.235578626394	0.472300857306	d
0.30235388875	0.397927194834	d
0.173214688897	0.543952822685	d
0.540554702282	0.689418554306	d
0.26736369729	0.618216693401	d
0.061845742166	0.391559898853	d
0.295545488596	0.437714457512	d
0.316622614861	0.519242107868	d
0.247703507543	0.284007430077	d
0.141976565123	0.390805184841	d
0.441689491272	0.616642892361	d


==> data/cifar_fc_emb_tsne.dat <==
x	y	label
0.168704539537	0.723116874695	a
0.0180284827948	0.349511355162	a
0.184011384845	0.732908725739	a
0.0997807681561	0.607020616531	a
0.109907224774	0.651417732239	a
0.0773824751377	0.551243007183	a
0.00659030303359	0.373699188232	a
0.0748881176114	0.272950440645	a
0.0496829301119	0.299124956131	a
0.244778007269	0.836576342583	a
0.118989825249	0.608202457428	a
0.230693131685	0.802308678627	a
0.164711385965	0.718661904335	a
0.114963248372	0.64833688736	a
0.0721804648638	0.533669352531	a
0.154688447714	0.692800343037	a
0.150702416897	0.703440248966	a
0.0121633587405	0.415557265282	a
0.0356297679245	0.428372830153	a
0.123179487884	0.669377207756	a
0.0588038638234	0.538571417332	a
0.0498605258763	0.541577935219	a
0.0286470428109	0.313699096441	a
0.212540954351	0.790762484074	a
0.0239511579275	0.425204187632	a
0.126077800989	0.671916842461	a
0.0374507345259	0.443721026182	a
0.0304665695876	0.481203973293	a
0.0459077395499	0.493635237217	a
0.0340455286205	0.438142716885	a
0.0260220188648	0.426309734583	a
0.0153525862843	0.368641078472	a
0.193204119802	0.729551494122	a
0.00670146290213	0.374734342098	a
0.100266858935	0.590868294239	a
0.0967133119702	0.585671305656	a
0.121782235801	0.610735833645	a
0.243243247271	0.841089606285	a
0.0792258754373	0.269045054913	a
0.0541302226484	0.295343130827	a
0.0448577776551	0.44946333766	a
0.191454723477	0.746010661125	a
0.073410615325	0.274560034275	a
0.150417432189	0.680681109428	a
0.0414034761488	0.533777177334	a
0.189147949219	0.737040996552	a
0.105236172676	0.603940606117	a
0.0805934220552	0.268210381269	a
0.0059299278073	0.371157944202	a
0.0158445890993	0.364017695189	a
0.114208817482	0.647983193398	a
0.0515357479453	0.542017102242	a
0.0697810724378	0.511285424232	a
0.216326072812	0.770809948444	a
0.240531340241	0.825687348843	a
0.0124509129673	0.403300911188	a
0.0760724842548	0.569426238537	a
0.0360549017787	0.465811610222	a
0.029517583549	0.431864261627	a
0.140115737915	0.679675161839	a
0.141301572323	0.679668068886	a
0.0151776336133	0.377277463675	a
0.0292729754001	0.315181910992	a
0.0392205901444	0.315708458424	a
0.122836910188	0.606628715992	a
0.057993516326	0.510903716087	a
0.179043844342	0.73117262125	a
0.179448261857	0.74067980051	a
0.111301831901	0.630716383457	a
0.0268737766892	0.41629499197	a
0.0090170763433	0.368866115808	a
0.0278051812202	0.340432882309	a
0.0757008641958	0.270810455084	a
0.119309902191	0.610130727291	a
0.0405971631408	0.444219499826	a
0.150470227003	0.706787347794	a
0.0964811444283	0.581696093082	a
0.115512348711	0.640668034554	a
0.0970363691449	0.575063884258	a
0.0899452194571	0.559797763824	a
0.0333832316101	0.431048482656	a
0.172351583838	0.739193499088	a
0.104069530964	0.249284103513	a
0.0409191101789	0.314597934484	a
0.230287909508	0.808239758015	a
0.240715786815	0.833245098591	a
0.229307338595	0.797993779182	a
0.212060675025	0.779409050941	a
0.0240702424198	0.381597757339	a
0.214900285006	0.780961990356	a
0.168047472835	0.721599042416	a
0.0532977283001	0.547218680382	a
0.039161503315	0.457680165768	a
0.189429327846	0.744961857796	a
0.0709230303764	0.518929302692	a
0.0981480553746	0.255992978811	a
0.0223536137491	0.383042991161	a
0.0198140963912	0.338935136795	a
0.141415446997	0.667269825935	a
0.213086441159	0.78275847435	a
0.15563981235	0.703550457954	a
0.0515600070357	0.297980934381	a
0.0341384336352	0.458719611168	a
0.0860830321908	0.571726620197	a
0.00331273349002	0.369702249765	a
0.0624935030937	0.512143731117	a
0.242885798216	0.830893337727	a
0.0409316979349	0.470961540937	a
0.114979729056	0.606696248055	a
0.107516244054	0.596269667149	a
0.0256662983447	0.34442409873	a
0.129442960024	0.658535778522	a
0.168567895889	0.719952404499	a
0.0223782081157	0.414508074522	a
0.244273975492	0.842831254005	a
0.054298594594	0.295144230127	a
0.101141966879	0.253881305456	a
0.0715870037675	0.573695600033	a
0.211865440011	0.78555893898	a
0.0712686106563	0.519324958324	a
0.241704642773	0.829506278038	a
0.121669515967	0.611698329449	a
0.0791650116444	0.549601733685	a
0.192038208246	0.736219584942	a
0.0354796983302	0.452954351902	a
0.209290117025	0.787135243416	a
0.191358789802	0.729204297066	a
0.136441424489	0.667048335075	a
0.0542918667197	0.29665979743	a
0.0727645084262	0.554646492004	a
0.0823395401239	0.266910254955	a
0.183091774583	0.739175260067	a
0.0513746775687	0.480120003223	a
0.0187433809042	0.398991048336	a
0.118414930999	0.641304373741	a
0.0369442738593	0.487535327673	a
0.0545010715723	0.503789246082	a
0.0359032936394	0.462973475456	a
0.11986322701	0.637956917286	a
0.149294823408	0.691896021366	a
0.1462597996	0.695070803165	a
0.0227293167263	0.341806739569	a
0.0391715429723	0.481486618519	a
0.0119215846062	0.42589995265	a
0.217220798135	0.776987850666	a
0.0131599502638	0.417613625526	a
0.0379465818405	0.327397882938	a
0.0467509441078	0.547487735748	a
0.0931796059012	0.56720238924	a
0.021839177236	0.343873798847	a
0.0487399026752	0.541631400585	a
0.0361833535135	0.333711981773	a
0.244702652097	0.843154251575	a
0.0296758674085	0.454424917698	a
0.214523360133	0.772099077702	a
0.0302528981119	0.315555393696	a
0.116323560476	0.640595674515	a
0.133414134383	0.661265194416	a
0.0344300232828	0.309811711311	a
0.0851498991251	0.57342004776	a
0.0486793257296	0.482902884483	a
0.0969393774867	0.585391581059	a
0.115905538201	0.605183303356	a
0.0741797983646	0.544800281525	a
0.038152422756	0.311395853758	a
0.19504083693	0.737773239613	a
0.0743789598346	0.563500642776	a
0.0343771353364	0.493154525757	a
0.0615607537329	0.505501687527	a
0.0831134319305	0.557008683681	a
0.127072975039	0.672301769257	a
0.106755085289	0.250054001808	a
0.171884730458	0.724431991577	a
0.0374116338789	0.483704477549	a
0.01039004419	0.40371748805	a
0.117554284632	0.604232013226	a
0.226133599877	0.782586276531	a
0.216160744429	0.780684351921	a
0.129317849874	0.646831452847	a
0.0556189604104	0.524320065975	a
0.23514957726	0.817611038685	a
0.0333367325366	0.469853252172	a
0.0328559689224	0.337527751923	a
0.00566547969356	0.37268987298	a
0.244805335999	0.836715996265	a
0.228451862931	0.804589748383	a
0.0736254900694	0.557845830917	a
0.031698256731	0.430984765291	a
0.107091970742	0.592217743397	a
0.0162226464599	0.344467431307	a
0.106899246573	0.615780591965	a
0.22805672884	0.805889725685	a
0.0215558502823	0.348552882671	a
0.0272846426815	0.372002512217	a
0.189815029502	0.734683334827	a
0.0505665391684	0.546745538712	a
0.208292230964	0.7663179636	a
0.156383678317	0.706032574177	a
0.0576040744781	0.521146714687	a
0.106755085289	0.250054001808	a
0.0213001929224	0.341222941875	a
0.221562087536	0.796601951122	a
0.0734405890107	0.527493655682	a
0.215027853847	0.768964290619	a
0.0553632564843	0.500877678394	a
0.221503555775	0.787811994553	a
0.164942026138	0.716818094254	a
0.0130775170401	0.379001498222	a
0.0143647380173	0.373243957758	a
0.016435790807	0.432075470686	a
0.0230509769171	0.346358448267	a
0.100622050464	0.254380404949	a
0.0840529054403	0.561580359936	a
0.0333570018411	0.467006623745	a
0.0539491660893	0.295547366142	a
0.0783752724528	0.550723671913	a
0.211738362908	0.780415773392	a
0.0116229811683	0.411505192518	a
0.13620570302	0.67797768116	a
0.0385098718107	0.319365561008	a
0.0790843144059	0.269144415855	a
0.0519818738103	0.503122985363	a
0.056484170258	0.293088138103	a
0.153979972005	0.679800868034	a
0.0127414446324	0.368324369192	a
0.118609964848	0.630318164825	a
0.0528095178306	0.29572302103	a
0.0517167076468	0.297025501728	a
0.0750081166625	0.272604256868	a
0.0339804366231	0.438327431679	a
0.0714650899172	0.512323319912	a
0.0145246554166	0.384582221508	a
0.0172234661877	0.427443772554	a
0.12114007026	0.600318551064	a
0.0881246849895	0.262877494097	a
0.244547590613	0.841365754604	a
0.106361173093	0.253298848867	a
0.0742552652955	0.273625791073	a
0.0596538446844	0.509327054024	a
0.0389078184962	0.314804106951	a
0.100020281971	0.607506930828	a
0.152902558446	0.700873494148	a
0.112894885242	0.648843646049	a
0.0488017760217	0.493073612452	a
0.074854105711	0.271674901247	a
0.107146538794	0.595140039921	a
0.24542747438	0.840230643749	a
0.0783316046	0.568210840225	a
0.0724514946342	0.524165987968	a
0.101666487753	0.251669853926	a
0.868764817715	0.479340016842	b
0.893976509571	0.458543509245	b
0.990375041962	0.431264907122	b
0.947181284428	0.355462789536	b
0.938668429852	0.357083529234	b
0.948413014412	0.529298722744	b
0.973074436188	0.485941946507	b
0.949970006943	0.554047167301	b
0.889150679111	0.469296336174	b
0.947429358959	0.622992396355	b
0.926706254482	0.594981014729	b
0.910847902298	0.539662003517	b
0.898165106773	0.596393287182	b
0.961850702763	0.405535280704	b
0.963245689869	0.552891016006	b
0.848191976547	0.493466168642	b
0.90291929245	0.393907308578	b
0.96370190382	0.52599811554	b
0.952431738377	0.511891007423	b
0.952165126801	0.60786986351	b
0.928770899773	0.600072562695	b
0.942222476006	0.385657578707	b
0.903650820255	0.550446689129	b
0.943861722946	0.360295295715	b
0.888186872005	0.458350658417	b
0.919897794724	0.478177636862	b
0.9057289958	0.578883528709	b
0.941989123821	0.582225143909	b
0.882722377777	0.475577324629	b
0.853266477585	0.499145746231	b
0.888632655144	0.411139398813	b
0.980340361595	0.541881859303	b
0.944736778736	0.358416289091	b
0.870861589909	0.470645129681	b
0.92308652401	0.520444393158	b
0.969988703728	0.461560219526	b
0.914901435375	0.376909375191	b
0.913572072983	0.449652731419	b
0.981753528118	0.53683668375	b
0.942815363407	0.528168976307	b
0.948382914066	0.400941550732	b
0.953303813934	0.622885227203	b
0.869932830334	0.470941543579	b
0.892935693264	0.409108310938	b
0.952924907207	0.479370862246	b
0.853771746159	0.490539580584	b
0.922425329685	0.458954453468	b
0.990418076515	0.448652505875	b
0.955254614353	0.39204788208	b
0.921202659607	0.457391053438	b
0.936900615692	0.544258594513	b
0.927071332932	0.596567392349	b
0.959654510021	0.566373944283	b
0.905155479908	0.547713398933	b
0.966743826866	0.439060091972	b
0.908549487591	0.449155718088	b
0.923584759235	0.457063138485	b
0.858533740044	0.499423235655	b
0.930014073849	0.355704337358	b
0.955295085907	0.582100749016	b
0.923716187477	0.58310008049	b
0.914872050285	0.400170594454	b
0.900662183762	0.583630144596	b
0.979231178761	0.601480185986	b
0.957623541355	0.450699627399	b
0.980777382851	0.592394411564	b
0.875926494598	0.484566003084	b
0.957610785961	0.401833057404	b
0.937121629715	0.613165318966	b
0.978060781956	0.471460521221	b
0.937311470509	0.517594814301	b
0.969877123833	0.531046867371	b
0.93466603756	0.53999119997	b
0.941435337067	0.365044593811	b
0.992679417133	0.446729332209	b
0.905917167664	0.367742210627	b
0.960001945496	0.441257476807	b
0.93554520607	0.597406387329	b
0.981066703796	0.482519626617	b
0.910244584084	0.431900024414	b
0.953559160233	0.578919947147	b
0.916625320911	0.467223912477	b
0.963214755058	0.451966971159	b
0.939046561718	0.362410098314	b
0.9582426548	0.409832209349	b
0.955263972282	0.497125864029	b
0.958462238312	0.576801896095	b
0.981039881706	0.470007449389	b
0.941739559174	0.560022354126	b
0.901182353497	0.591347098351	b
0.983775556087	0.548350453377	b
0.903035640717	0.442459672689	b
0.95739531517	0.413476377726	b
0.923670172691	0.439408987761	b
0.947312355042	0.612742424011	b
0.879459679127	0.480562120676	b
0.937562227249	0.56258815527	b
0.919956862926	0.462572574615	b
0.957292795181	0.417986482382	b
0.940882980824	0.363110274076	b
0.958471536636	0.440870583057	b
0.916283667088	0.446898847818	b
0.899802207947	0.397621899843	b
0.914157807827	0.438564956188	b
0.935410916805	0.576030910015	b
0.928303599358	0.527995586395	b
0.922015011311	0.35964474082	b
0.906080842018	0.578347146511	b
0.98020452261	0.539803981781	b
0.93292427063	0.486586868763	b
0.937665998936	0.577245652676	b
0.901464045048	0.394993036985	b
0.907600462437	0.37758564949	b
0.974183320999	0.464645206928	b
0.942084670067	0.355099111795	b
0.91673719883	0.467864513397	b
0.903063416481	0.535810530186	b
0.983036696911	0.449292242527	b
0.974875450134	0.475806355476	b
0.92950707674	0.449078559875	b
0.913139164448	0.45090124011	b
0.978205263615	0.447372049093	b
0.914376378059	0.400098204613	b
0.860352635384	0.469033420086	b
0.858545720577	0.497551172972	b
0.861434042454	0.484632641077	b
0.878739833832	0.474307328463	b
0.888751804829	0.448400229216	b
0.933176934719	0.38815933466	b
0.984876096249	0.552596509457	b
0.909551560879	0.40651345253	b
0.943756222725	0.345250874758	b
0.955244541168	0.358893960714	b
0.875746309757	0.490304648876	b
0.933855652809	0.52542078495	b
0.953882753849	0.561388552189	b
0.991962730885	0.472769886255	b
0.980212569237	0.597857236862	b
0.906870484352	0.520765781403	b
0.847411930561	0.495516866446	b
0.97441226244	0.483347654343	b
0.951909065247	0.506921470165	b
0.940293073654	0.528124034405	b
0.991052269936	0.440804332495	b
0.881343781948	0.489030629396	b
0.876077413559	0.451247066259	b
0.898624718189	0.414409786463	b
0.940738677979	0.610430777073	b
0.97486281395	0.585990250111	b
0.942697823048	0.551637172699	b
0.881824374199	0.413419485092	b
0.946653068066	0.356836497784	b
0.931635200977	0.530799090862	b
0.998521983624	0.528267681599	b
0.862712919712	0.487294614315	b
0.921619236469	0.458993852139	b
0.911061048508	0.377368628979	b
0.971788942814	0.532737791538	b
0.98795491457	0.476626187563	b
0.919204890728	0.440039724112	b
0.925066173077	0.393705070019	b
0.941847741604	0.604952991009	b
0.860656797886	0.468598276377	b
0.937219798565	0.379567474127	b
0.923579394817	0.391956090927	b
0.952317476273	0.49930113554	b
0.996711313725	0.531265616417	b
0.910279273987	0.544017493725	b
0.977460563183	0.549697041512	b
0.9084841609	0.374286532402	b
0.946819841862	0.349579960108	b
0.924727678299	0.410065770149	b
0.94254976511	0.60255664587	b
0.986571609974	0.463654339314	b
0.999948501587	0.524826049805	b
0.955112934113	0.474552839994	b
0.923131287098	0.481921970844	b
0.902456104755	0.51213991642	b
0.921015918255	0.498371988535	b
0.949946343899	0.372170865536	b
0.978762805462	0.446284979582	b
0.906398177147	0.54777777195	b
0.89932435751	0.594971656799	b
0.945726037025	0.623913347721	b
0.928555011749	0.552671968937	b
0.898123502731	0.585651516914	b
0.978409707546	0.475055634975	b
0.881732225418	0.435988515615	b
0.932978630066	0.358357399702	b
0.900214374065	0.399001985788	b
0.977527320385	0.474198311567	b
0.908052444458	0.393630415201	b
0.874528110027	0.45090597868	b
0.926586925983	0.529701054096	b
0.928468644619	0.571850836277	b
0.972899854183	0.521951258183	b
0.969872653484	0.527416169643	b
0.988217294216	0.545695960522	b
0.975794911385	0.605751395226	b
0.941507637501	0.507179319859	b
0.968421518803	0.450149714947	b
0.957708895206	0.578913331032	b
0.936984241009	0.377489060163	b
0.937167346478	0.369710355997	b
0.944796204567	0.505495071411	b
0.887661218643	0.443283736706	b
0.897410213947	0.584984719753	b
0.935820162296	0.550179183483	b
0.910832166672	0.470751523972	b
0.906726002693	0.365137785673	b
0.922612309456	0.527497708797	b
0.91750895977	0.502985835075	b
0.955929577351	0.579814076424	b
0.936861515045	0.598554432392	b
0.963216722012	0.550668239594	b
0.953118562698	0.374723136425	b
0.91027289629	0.378472059965	b
0.933945655823	0.473920255899	b
0.9374345541	0.357849121094	b
0.951716542244	0.424248307943	b
0.924108743668	0.527131617069	b
0.9588149786	0.564069211483	b
0.971885383129	0.441383689642	b
0.947840690613	0.609285831451	b
0.924401581287	0.394063979387	b
0.929717540741	0.510891258717	b
0.906681776047	0.504893362522	b
0.88545113802	0.503494083881	b
0.90271294117	0.434564262629	b
0.964102685452	0.442524164915	b
0.930426895618	0.575142502785	b
0.91447198391	0.505014121532	b
0.935844182968	0.506059527397	b
0.92973357439	0.405508249998	b
0.95470482111	0.590333521366	b
0.982291519642	0.540146887302	b
0.888218402863	0.511811614037	b
0.955905139446	0.612687885761	b
0.926118075848	0.401955157518	b
0.9812977314	0.592915117741	b
0.937500417233	0.375725239515	b
0.998537838459	0.458776831627	b
0.989177644253	0.463052213192	b
0.918857455254	0.411094605923	b
0.888149023056	0.501070678234	b
0.874892532825	0.503630459309	b
0.925121188164	0.408048629761	b
0.997499346733	0.529422402382	b
0.887190759182	0.445948839188	b
0.92621332407	0.589782834053	b
0.500842273235	0.937931120396	c
0.18238119781	0.32486435771	c
0.421444922686	0.785203754902	c
0.484133154154	0.0481334663928	c
0.320281714201	0.628290832043	c
0.31029856205	0.657122015953	c
0.201374426484	0.294862031937	c
0.820041418076	0.128121733665	c
0.448663473129	0.742578446865	c
0.20412838459	0.501080870628	c
0.329931974411	0.646619737148	c
0.512203931808	0.891007840633	c
0.309018522501	0.655555427074	c
0.42447116971	0.442627221346	c
0.365603834391	0.185281977057	c
0.714556872845	0.903658866882	c
0.481032967567	0.125149235129	c
0.334985464811	0.132393240929	c
0.246580183506	0.30101531744	c
0.622101962566	0.841352045536	c
0.361820727587	0.190275207162	c
0.411356925964	0.803778707981	c
0.694456577301	0.0916426256299	c
0.488983869553	0.0957894474268	c
0.694176316261	0.0716734081507	c
0.276374101639	0.652465462685	c
0.209221333265	0.35305839777	c
0.379730165005	0.22255268693	c
0.650040388107	0.81301432848	c
0.16140204668	0.286884427071	c
0.739365816116	0.214085459709	c
0.475423634052	0.0882958546281	c
0.273846328259	0.669232487679	c
0.680742561817	0.143379226327	c
0.401116013527	0.847217679024	c
0.685656964779	0.069946795702	c
0.719878554344	0.21007463336	c
0.535056173801	0.949143707752	c
0.438045859337	0.0655137598515	c
0.700610220432	0.887733221054	c
0.566943883896	0.904831469059	c
0.719447731972	0.0481969304383	c
0.357119053602	0.177225738764	c
0.623349547386	0.0904647409916	c
0.453904807568	0.747236013412	c
0.498005121946	0.94435441494	c
0.709805428982	0.851483404636	c
0.310476481915	0.173371419311	c
0.381360173225	0.809746146202	c
0.402232438326	0.776527881622	c
0.500687301159	0.974634706974	c
0.364116430283	0.800348341465	c
0.720087110996	0.156583324075	c
0.26757273078	0.146478548646	c
0.218985661864	0.302817195654	c
0.520286858082	0.932171583176	c
0.559908926487	0.872864663601	c
0.236150488257	0.0756068751216	c
0.471425831318	0.110699340701	c
0.732468783855	0.878303587437	c
0.431545823812	0.797450780869	c
0.572398722172	0.928782820702	c
0.390100717545	0.629948496819	c
0.711755990982	0.123286828399	c
0.121291264892	0.2593998909	c
0.336912959814	0.654492914677	c
0.246547013521	0.118366397917	c
0.476035773754	0.127263620496	c
0.51789522171	0.181140914559	c
0.659900486469	0.868995308876	c
0.320563524961	0.161089658737	c
0.434946805239	0.764889895916	c
0.715098321438	0.84057444334	c
0.348956346512	0.667542755604	c
0.269510120153	0.653513371944	c
0.518478810787	0.0942362993956	c
0.245402470231	0.529974341393	c
0.421706497669	0.0302335713059	c
0.257877826691	0.118966467679	c
0.253982752562	0.145399212837	c
0.730692923069	0.177316397429	c
0.29901817441	0.175825744867	c
0.43867880106	0.735966980457	c
0.47787129879	0.0650135874748	c
0.510414659977	0.902095794678	c
0.261660277843	0.11782965064	c
0.385804384947	0.845441102982	c
0.415488481522	0.0233634952456	c
0.223312243819	0.329582065344	c
0.58516395092	0.862051427364	c
0.25919726491	0.482744663954	c
0.71791011095	0.102885231376	c
0.241325452924	0.107402428985	c
0.673420548439	0.0907155647874	c
0.505566596985	0.991136610508	c
0.515951216221	0.897034108639	c
0.637483000755	0.0795755311847	c
0.72366642952	0.181923419237	c
0.434190511703	0.0206343457103	c
0.683204829693	0.857898950577	c
0.239742994308	0.35439568758	c
0.352619379759	0.674816548824	c
0.202450305223	0.49881786108	c
0.858285367489	0.13475060463	c
0.668224692345	0.821975767612	c
0.43018424511	0.0567174553871	c
0.325278937817	0.615331172943	c
0.272315114737	0.162764623761	c
0.60280174017	0.172798067331	c
0.683912098408	0.131920367479	c
0.183844551444	0.307545304298	c
0.4646063447	0.0377614013851	c
0.415170431137	0.0366918221116	c
0.230763241649	0.0860250890255	c
0.404509186745	0.82722723484	c
0.397312313318	0.172215715051	c
0.357167392969	0.194448515773	c
0.377896606922	0.802059113979	c
0.513536930084	0.98670989275	c
0.204557418823	0.346610337496	c
0.198311150074	0.502852320671	c
0.62124723196	0.268429756165	c
0.689226269722	0.0812839046121	c
0.6871535182	0.896156132221	c
0.497139245272	0.997982144356	c
0.504947721958	0.0730630755424	c
0.686438918114	0.895734488964	c
0.669842779636	0.0231565795839	c
0.164324119687	0.288218319416	c
0.37361946702	0.480936348438	c
0.278739690781	0.329081863165	c
0.448929637671	0.0639140456915	c
0.484779119492	0.0526541285217	c
0.289425492287	0.661713778973	c
0.423724353313	0.749361336231	c
0.734476566315	0.144488215446	c
0.405147522688	0.829527795315	c
0.602559387684	0.190034747124	c
0.522819697857	0.911189198494	c
0.606073141098	0.186030194163	c
0.310174584389	0.470414966345	c
0.548564910889	0.105149380863	c
0.373252183199	0.830497443676	c
0.451996386051	0.736563265324	c
0.398111671209	0.779715538025	c
0.440645426512	0.750051677227	c
0.539711892605	0.874355137348	c
0.740247905254	0.667028725147	c
0.46742066741	0.0929838940501	c
0.514643013477	0.96436971426	c
0.641490936279	0.160415783525	c
0.382261306047	0.839565694332	c
0.685262560844	0.0170741938055	c
0.714554846287	0.902244985104	c
0.353537023067	0.170334294438	c
0.663304448128	0.0895495936275	c
0.601145267487	0.855117082596	c
0.581678926945	0.936685204506	c
0.673444330692	0.800346493721	c
0.772615551949	0.120691910386	c
0.681125342846	0.00817971117795	c
0.693736076355	0.0549815297127	c
0.672915935516	0.100417293608	c
0.358864694834	0.601772487164	c
0.273703455925	0.129302337766	c
0.335858225822	0.629579365253	c
0.290576905012	0.657606899738	c
0.341442793608	0.663615584373	c
0.381566643715	0.835845351219	c
0.296917319298	0.63441246748	c
0.312243640423	0.670280456543	c
0.691706180573	0.87377846241	c
0.390293866396	0.869131863117	c
0.397096574306	0.783852219582	c
0.312564760447	0.146314382553	c
0.430638641119	0.0284710451961	c
0.523144483566	0.945263803005	c
0.361727118492	0.821166336536	c
0.207924932241	0.295778363943	c
0.602267026901	0.190129324794	c
0.247359514236	0.501840531826	c
0.503493189812	0.944033145905	c
0.221403613687	0.336312055588	c
0.751774728298	0.227500677109	c
0.255032986403	0.122386917472	c
0.53289192915	0.952943325043	c
0.510270357132	0.126170486212	c
0.698935508728	0.14685472846	c
0.393601357937	0.801334679127	c
0.316834151745	0.463654965162	c
0.627570092678	0.741923809052	c
0.82766520977	0.14961835742	c
0.226990029216	0.0942141413689	c
0.601174533367	0.191565528512	c
0.723122596741	0.908021986485	c
0.684052109718	0.86314201355	c
0.4329456985	0.060045003891	c
0.621700704098	0.812047421932	c
0.314112633467	0.487801671028	c
0.357585906982	0.333415567875	c
0.230673536658	0.324747949839	c
0.436395466328	0.76982074976	c
0.493117958307	0.0604686699808	c
0.266044050455	0.471511512995	c
0.446643471718	0.744442999363	c
0.845067799091	0.140085488558	c
0.313702404499	0.461826920509	c
0.670328080654	0.0944998711348	c
0.42084094882	0.802906453609	c
0.677783966064	0.0730578973889	c
0.510010182858	0.943241000175	c
0.254341363907	0.122417643666	c
0.825011312962	0.152226641774	c
0.485512971878	0.141484871507	c
0.273549675941	0.520198464394	c
0.634756147861	0.147106438875	c
0.800839483738	0.15016181767	c
0.43848118186	0.777522921562	c
0.275059014559	0.521612763405	c
0.338523209095	0.48943811655	c
0.724280595779	0.170688569546	c
0.437195390463	0.76212477684	c
0.229494929314	0.335873126984	c
0.507052540779	0.955969154835	c
0.69647526741	0.847445785999	c
0.555059909821	0.91448622942	c
0.655421376228	0.0381473451853	c
0.669673681259	0.0993922427297	c
0.431894391775	0.746193945408	c
0.493117064238	0.935287594795	c
0.688114702702	0.135842964053	c
0.684110820293	0.0433939509094	c
0.67711108923	0.131066739559	c
0.295359432697	0.149608761072	c
0.688649952412	0.0364973731339	c
0.325932711363	0.622897982597	c
0.443214058876	0.0648946166039	c
0.29391348362	0.515819132328	c
0.524223506451	0.91804844141	c
0.555333793163	0.109534136951	c
0.276137977839	0.532300174236	c
0.603053867817	0.164873167872	c
0.832928240299	0.139698341489	c
0.311504513025	0.600975811481	c
0.688089668751	0.0717446580529	c
0.438247323036	0.464695900679	c
0.673004925251	0.147654995322	c
0.363600641489	0.656682491302	c
0.492064684629	0.576894760132	c
0.270926624537	0.523384153843	c
0.428585261106	0.0512753464282	c
0.341982066631	0.131942808628	c
0.676607906818	0.865329027176	c
0.652870893478	0.200047984719	c
0.643237113953	0.0710488185287	c
0.215832859278	0.341624677181	c
0.598817050457	0.252024531364	c
0.730261564255	0.201711982489	c
0.315577179193	0.631350815296	c
0.684046208858	0.018323706463	c
0.670487642288	0.868431448936	c
0.555912494659	0.866377830505	c
0.402657926083	0.800626933575	c
0.409905105829	0.742659151554	c
0.233858659863	0.0801827386022	c
0.425486862659	0.753283917904	c
0.311268657446	0.360894292593	c
0.678943395615	0.0024370898027	c
0.454413145781	0.0438068248332	c
0.246580317616	0.097099609673	c
0.313742816448	0.165088489652	c
0.785355865955	0.117516152561	c
0.499822944403	0.995608866215	c
0.238013923168	0.0889218077064	c
0.293562918901	0.646089553833	c
0.322217345238	0.35825625062	c
0.27036985755	0.127937808633	c
0.431269943714	0.419488459826	c
0.808644771576	0.121620260179	c
0.673007845879	0.0682331174612	c
0.291918069124	0.122365184128	c
0.236150488257	0.0756068751216	c
0.532420575619	0.954016804695	c
0.773866295815	0.109630979598	c
0.498987853527	0.99177479744	c
0.54300224781	0.106086276472	c
0.46009683609	0.724669039249	c
0.323071718216	0.674362421036	c
0.568733155727	0.89738380909	c
0.30250197649	0.608669936657	c
0.253845274448	0.145235314965	c
0.281943291426	0.461003065109	c
0.701201617718	0.185212239623	c
0.773032963276	0.121448107064	c
0.198195621371	0.501313209534	c
0.636620998383	0.82328337431	c
0.484055429697	0.0846727192402	c
0.199530541897	0.499852478504	c
0.30185636878	0.343427300453	c
0.251530706882	0.103621609509	c
0.1833678931	0.308485627174	c
0.325178205967	0.176603674889	c
0.563428103924	0.199421986938	c
0.434464544058	0.754743337631	c
0.260675758123	0.483928382397	c
0.389025241137	0.783037364483	c
0.231037661433	0.490111917257	c
0.57075047493	0.908976256847	c
0.209846615791	0.514632880688	c
0.69844943285	0.0382084697485	c
0.351449161768	0.803835749626	c
0.681400716305	0.857511281967	c
0.268320798874	0.51168525219	c
0.707148492336	0.902135908604	c
0.239866837859	0.475806325674	c
0.57026720047	0.903625249863	c
0.82879114151	0.145062997937	c
0.547231018543	0.10387429595	c
0.260444551706	0.309131681919	c
0.387118905783	0.869884669781	c
0.430732250214	0.057423632592	c
0.494346678257	0.997613549232	c
0.577569246292	0.923462152481	c
0.390336960554	0.872199773788	c
0.561697304249	0.933310031891	c
0.623614370823	0.781546771526	c
0.548564076424	0.859657645226	c
0.424516499043	0.050964474678	c
0.424916237593	0.505905270576	c
0.650855839252	0.815294802189	c
0.301990717649	0.48059463501	c
0.72147154808	0.851127922535	c
0.438110858202	0.777047634125	c
0.291671097279	0.121255926788	c
0.819486021996	0.153388172388	c
0.726151227951	0.16542391479	c
0.256726890802	0.11976967752	c
0.414079904556	0.5041680336	c
0.196551933885	0.317299544811	c
0.516946315765	0.956969499588	c
0.436064124107	0.74890601635	c
0.378627061844	0.808786809444	c
0.356778144836	0.155703946948	c
0.377890348434	0.614400982857	c
0.467905908823	0.725110173225	c
0.312819778919	0.629178822041	c
0.782402098179	0.136200174689	c
0.50606751442	0.0674898177385	c
0.858538627625	0.128176555037	c
0.700671315193	0.869732618332	c
0.25543153286	0.466902524233	c
0.417056232691	0.792026996613	c
0.245202153921	0.35600104928	c
0.519932150841	0.112266749144	c
0.416344374418	0.759574890137	c
0.756465375423	0.221561834216	c
0.350398927927	0.492654263973	c
0.531617462635	0.883833408356	c
0.329149931669	0.66777586937	c
0.245602548122	0.315526455641	c
0.471385151148	0.0501894392073	c
0.683975160122	0.0773727670312	c
0.803333342075	0.126989707351	c
0.746279537678	0.137731701136	c
0.420592188835	0.0303847100586	c
0.305365592241	0.164455160499	c
0.537492692471	0.177013516426	c
0.268942117691	0.137120336294	c
0.544428169727	0.105659291148	c
0.201201707125	0.352640002966	c
0.850476562977	0.127655535936	c
0.260672688484	0.518590986729	c
0.723481297493	0.0544835105538	c
0.676369786263	0.0367530919611	c
0.563703656197	0.931176006794	c
0.279068291187	0.486900538206	c
0.714738368988	0.067268691957	c
0.291983962059	0.123718328774	c
0.64253038168	0.684940338135	c
0.402755141258	0.184643089771	c
0.772407352924	0.138606205583	c
0.719280958176	0.907721340656	c
0.408331483603	0.516381144524	c
0.455705165863	0.0431114919484	c
0.85380679369	0.134567558765	c
0.677120804787	0.132795780897	c
0.236733332276	0.086811825633	c
0.234210968018	0.335232108831	c
0.305716574192	0.605229914188	c
0.236475378275	0.079236485064	c
0.623962581158	0.0904358029366	c
0.641909718513	0.0784183219075	c
0.691819489002	0.138918012381	c
0.270153731108	0.338020116091	c
0.654243528843	0.038938280195	c
0.501217007637	0.92902559042	c
0.361911654472	0.334785431623	c
0.270037382841	0.343714654446	c
0.273270785809	0.667940795422	c
0.37887096405	0.6006270051	c
0.759586334229	0.138600647449	c
0.278042674065	0.525685250759	c
0.298332989216	0.660841226578	c
0.665679335594	0.81933760643	c
0.505403459072	0.12569244206	c
0.423186928034	0.807985901833	c
0.313234329224	0.599864780903	c
0.671601831913	0.0247491039336	c
0.319692671299	0.164116352797	c
0.331148773432	0.177011102438	c
0.825533807278	0.152837216854	c
0.439861118793	0.785161197186	c
0.556361794472	0.908232450485	c
0.518353521824	0.904768943787	c
0.320426642895	0.340529561043	c
0.685846805573	0.833747804165	c
0.577560544014	0.924011230469	c
0.501153111458	0.1186106354	c
0.365895807743	0.798019230366	c
0.496363729239	0.148817703128	c
0.500799179077	0.722133457661	c
0.269453942776	0.465108752251	c
0.537563741207	0.674354195595	c
0.567603051662	0.897817850113	c
0.374368101358	0.834936141968	c
0.639961659908	0.844109356403	c
0.326213866472	0.167516365647	c
0.680172920227	0.0721883550286	c
0.377188891172	0.833344817162	c
0.315161079168	0.167999193072	c
0.307081788778	0.465793401003	c
0.762052714825	0.129556521773	c
0.384504973888	0.83957028389	c
0.266737639904	0.478888750076	c
0.536596357822	0.894000649452	c
0.681724727154	0.00397078273818	c
0.641841948032	0.250495523214	c
0.282796919346	0.128549382091	c
0.423813581467	0.79835832119	c
0.85582113266	0.129771843553	c
0.721314847469	0.208466082811	c
0.513550400734	0.925753176212	c
0.262393772602	0.121996745467	c
0.260028332472	0.126106485724	c
0.465195477009	0.0376454554498	c
0.46821013093	0.0489932633936	c
0.298392683268	0.175182253122	c
0.673286497593	0.825278878212	c
0.288113862276	0.665875017643	c
0.238791361451	0.48252043128	c
0.416058063507	0.0226003490388	c
0.53370398283	0.936553239822	c
0.485543549061	0.0742790699005	c
0.438159137964	0.758214116096	c
0.248948648572	0.327223837376	c
0.547697424889	0.871793746948	c
0.552148401737	0.870412707329	c
0.399784445763	0.175007909536	c
0.479437142611	0.127973333001	c
0.686743319035	0.0351743176579	c
0.180122151971	0.320654690266	c
0.236499190331	0.307873517275	c
0.731396555901	0.150976717472	c
0.357789427042	0.476569712162	c
0.434994935989	0.736193299294	c
0.720395922661	0.86789727211	c
0.305279076099	0.159587144852	c
0.69689899683	0.839886426926	c
0.201153159142	0.289027482271	c
0.239714443684	0.352068483829	c
0.330668896437	0.447274386883	c
0.716502308846	0.0658614262938	c
0.283575415611	0.466849952936	c
0.185196980834	0.305845528841	c
0.671544492245	0.053296841681	c
0.46350723505	0.0853458940983	c
0.627306044102	0.143147140741	c
0.325047641993	0.612194597721	c
0.406729221344	0.83540982008	c
0.636523425579	0.0630265548825	c
0.71156167984	0.0463916659355	c
0.496446967125	0.696645736694	c
0.514001011848	0.939629912376	c
0.507407546043	0.100760161877	c
0.320357620716	0.491918236017	c
0.476749151945	0.119125984609	c
0.669014334679	0.869696438313	c
0.391541957855	0.869543731213	c
0.273788839579	0.461766898632	c
0.646657884121	0.148782655597	c
0.442926704884	0.765703678131	c
0.45387595892	0.0625742599368	c
0.201380982995	0.301058351994	c
0.424690246582	0.779742181301	c
0.306926608086	0.155839815736	c
0.331209540367	0.614983379841	c
0.499891191721	0.979519546032	c
0.3387568295	0.143126934767	c
0.720986604691	0.848564565182	c
0.23183979094	0.0779789015651	c
0.492836892605	0.967674434185	c
0.276841580868	0.652715206146	c
0.838282942772	0.128678962588	c
0.272394478321	0.520070254803	c
0.342146724463	0.590085506439	c
0.396375447512	0.764293432236	c
0.242858439684	0.530034065247	c
0.327981352806	0.615649998188	c
0.763391554356	0.207175955176	c
0.538716554642	0.177512258291	c
0.4524769485	0.0419028066099	c
0.345196396112	0.651612579823	c
0.82353168726	0.147526502609	c
0.634194135666	0.0668189972639	c
0.676094770432	0.0637843459845	c
0.676262795925	0.693637132645	c
0.724124073982	0.0529733598232	c
0.805311739445	0.12711122632	c
0.481256663799	0.084930755198	c
0.191597208381	0.293066561222	c
0.680235087872	0.176613032818	c
0.439840406179	0.786786019802	c
0.179463893175	0.321848630905	c
0.317038923502	0.134156867862	c
0.165062338114	0.288546353579	c
0.25763052702	0.475248932838	c
0.679266214371	0.0196777507663	c
0.317431151867	0.622570574284	c
0.308722555637	0.626235306263	c
0.393738418818	0.815160155296	c
0.292973458767	0.627103984356	c
0.855137646198	0.133436888456	c
0.487209886312	0.0745275989175	c
0.062387291342	0.322860509157	c
0.402516633272	0.465956300497	c
0.226593464613	0.354291141033	c
0.696984112263	0.281282007694	c
0.47620344162	0.0720864012837	c
0.640659570694	0.219245031476	c
0.634876847267	0.14902317524	c
0.296225428581	0.631749391556	c
0.512829184532	0.925770998001	c
0.284961700439	0.529397785664	c
0.430340379477	0.802880883217	c
0.241794958711	0.106074720621	c
0.246396273375	0.326465785503	c
0.520196795464	0.0967311188579	c
0.79579770565	0.140142887831	c
0.654067993164	0.770520448685	c
0.305282056332	0.357504725456	c
0.336864709854	0.669675052166	c
0.323448568583	0.12787668407	c
0.733643352985	0.914635896683	c
0.203220710158	0.50420331955	c
0.303946942091	0.152583315969	c
0.245367527008	0.331455349922	c
0.763650298119	0.205733984709	c
0.304765850306	0.645266473293	c
0.423519194126	0.0229772664607	c
0.521873176098	0.10759948194	c
0.635762393475	0.0527001135051	c
0.619110941887	0.841148555279	c
0.226834863424	0.335581094027	c
0.719352066517	0.877197682858	c
0.664431631565	0.797388195992	c
0.527255415916	0.894154787064	c
0.516295552254	0.917732894421	c
0.613294780254	0.841304302216	c
0.262498438358	0.149951055646	c
0.536093771458	0.123248197138	c
0.680117845535	0.862057685852	c
0.718590378761	0.158962070942	c
0.642979741096	0.212553605437	c
0.254888176918	0.125230818987	c
0.376625627279	0.814876377583	c
0.110663771629	0.253316551447	c
0.628851234913	0.797604203224	c
0.475290238857	0.127992123365	c
0.252907514572	0.506176233292	c
0.40681245923	0.834521055222	c
0.737228751183	0.135431185365	c
0.263438284397	0.114622421563	c
0.718040466309	0.178755179048	c
0.717755675316	0.0668316334486	c
0.264567315578	0.524360716343	c
0.698054254055	0.898952484131	c
0.740505635738	0.911431729794	c
0.760298490524	0.213071241975	c
0.270184189081	0.65353679657	c
0.342773348093	0.657427072525	c
0.377659678459	0.865125179291	c
0.2811460495	0.328165650368	c
0.714753687382	0.839065074921	c
0.76010030508	0.113016046584	c
0.674988269806	0.0629690811038	c
0.308482915163	0.478837221861	c
0.671507298946	0.0987788066268	c
0.248759567738	0.487477660179	c
0.524124622345	0.895536422729	c
0.249333396554	0.50279301405	c
0.410079032183	0.839831769466	c
0.295694291592	0.463595330715	c
0.250070691109	0.328015416861	c
0.467329263687	0.725304782391	c
0.278851002455	0.533682405949	c
0.72519659996	0.876115143299	c
0.236440137029	0.34866771102	c
0.242475897074	0.110684134066	c
0.335228353739	0.630895733833	c
0.490954428911	0.614680290222	c
0.58605825901	0.248437032104	c
0.671478152275	0.0237850118428	c
0.324432134628	0.644936740398	c
0.487675994635	0.124340929091	c
0.647689640522	0.100311204791	c
0.730697870255	0.889784991741	c
0.638368725777	0.823196470737	c
0.664616107941	0.114663869143	c
0.686201870441	0.0271279346198	c
0.390859395266	0.629881799221	c
0.291237950325	0.669777870178	c
0.506910324097	0.963560581207	c
0.447020709515	0.746834456921	c
0.255929082632	0.32093796134	c
0.42495983839	0.79507291317	c
0.483771115541	0.0760867446661	c
0.303777128458	0.501618921757	c
0.459011673927	0.0764476656914	c
0.325323373079	0.473227113485	c
0.680604577065	0.88896137476	c
0.336817294359	0.132308453321	c
0.854616045952	0.126149237156	c
0.560659229755	0.934257924557	c
0.436384290457	0.772183716297	c
0.691959142685	0.0983391627669	c
0.235105410218	0.48589771986	c
0.406360000372	0.791955173016	c
0.821154177189	0.15395821631	c
0.339315056801	0.601370096207	c
0.256684333086	0.148065581918	c
0.324474066496	0.618191599846	c
0.449363857508	0.035567805171	c
0.309464156628	0.134574368596	c
0.240233778954	0.483587950468	c
0.315604567528	0.491314679384	c
0.258625894785	0.341650992632	c
0.663794636726	0.873038291931	c
0.647004187107	0.117785334587	c
0.6706584692	0.881420552731	c
0.49473208189	0.12299502641	c
0.27356159687	0.105910547078	c
0.340536952019	0.604042291641	c
0.336482614279	0.653345763683	c
0.46822309494	0.730938017368	c
0.571015715599	0.936074733734	c
0.181959807873	0.324958622456	c
0.634730517864	0.827023208141	c
0.761943280697	0.116555117071	c
0.688329219818	0.854167222977	c
0.246200785041	0.32922077179	c
0.700197815895	0.0326219536364	c
0.805350601673	0.121976807714	c
0.707564413548	0.0424114279449	c
0.24271453917	0.530128538609	c
0.828749239445	0.129456177354	c
0.682496964931	0.17995877564	c
0.677143633366	0.83015525341	c
0.31151753664	0.144525542855	c
0.53687620163	0.943564176559	c
0.23026034236	0.0743256509304	c
0.270536065102	0.47407335043	c
0.242807641625	0.530137181282	c
0.7286927104	0.0984030589461	c
0.0624313428998	0.322816729546	c
0.694705426693	0.0977506488562	c
0.272651463747	0.162962704897	c
0.35189729929	0.804640829563	c
0.410796523094	0.583485543728	c
0.44634899497	0.59283965826	c
0.234965950251	0.30241048336	c
0.679995238781	0.814703404903	c
0.234785407782	0.507550060749	c
0.683106720448	0.0605032444	c
0.62524408102	0.787894129753	c
0.364438951015	0.808059632778	c
0.64327955246	0.073584638536	c
0.450795561075	0.639337062836	c
0.406482249498	0.614440143108	c
0.85097438097	0.138290837407	c
0.366494119167	0.815879523754	c
0.272104650736	0.525293648243	c
0.235231652856	0.507541060448	c
0.464563965797	0.030729489401	c
0.761665821075	0.131345167756	c
0.690343558788	0.838665544987	c
0.299892783165	0.174248337746	c
0.271866112947	0.309118002653	c
0.188261345029	0.300111353397	c
0.830543339252	0.128090828657	c
0.471340090036	0.0327534638345	c
0.322738558054	0.672499656677	c
0.493959337473	0.0702913552523	c
0.16923224926	0.289940953255	c
0.205893754959	0.353483259678	c
0.186264336109	0.311728388071	c
0.268668502569	0.125381603837	c
0.207518920302	0.323214232922	c
0.317916572094	0.157485708594	c
0.389382451773	0.618690550327	c
0.519347608089	0.923008859158	c
0.203394412994	0.504211187363	c
0.664132535458	0.858068943024	c
0.437034577131	0.727735102177	c
0.280123412609	0.139347359538	c
0.343191593885	0.176251083612	c
0.690059244633	0.871597468853	c
0.280822604895	0.324028462172	c
0.666633725166	0.121609516442	c
0.239730581641	0.476377308369	c
0.190598502755	0.291466355324	c
0.407831817865	0.513840079308	c
0.746838271618	0.158840954304	c
0.52870374918	0.962331056595	c
0.229554742575	0.0885397344828	c
0.274191260338	0.126341551542	c
0.68903273344	0.184511333704	c
0.281720042229	0.486950457096	c
0.288902908564	0.499758332968	c
0.352775782347	0.597257614136	c
0.670192599297	0.0696730986238	c
0.33644220233	0.157274335623	c
0.742914140224	0.148556247354	c
0.538003027439	0.914257228374	c
0.302037268877	0.318107247353	c
0.223654299974	0.329791128635	c
0.538679420948	0.871325671673	c
0.605505406857	0.84914213419	c
0.38196760416	0.600584506989	c
0.635634183884	0.149636209011	c
0.270279109478	0.469539403915	c
0.542605221272	0.124217942357	c
0.501437664032	0.936877608299	c
0.325117796659	0.124045222998	c
0.296927958727	0.480349123478	c
0.394295454025	0.790366888046	c
0.399679243565	0.84782987833	c
0.694258034229	0.0534801185131	c
0.765590727329	0.130046695471	c
0.754449188709	0.221452891827	c
0.486192464828	0.739969611168	c
0.258923321962	0.46995934844	c
0.262670338154	0.12755356729	c
0.38842010498	0.503039360046	c
0.453068345785	0.0470229163766	c
0.279282540083	0.315094470978	c
0.514136016369	0.0998768210411	c
0.654749572277	0.116817116737	c
0.331552267075	0.670487701893	c
0.599235236645	0.859049797058	c
0.332440316677	0.47654157877	c
0.240509390831	0.0825508236885	c
0.499129474163	0.993782818317	c
0.394767612219	0.79622989893	c
0.467125058174	0.363950401545	c
0.199211269617	0.504540085793	c
0.737730979919	0.145535379648	c
0.573492884636	0.932581782341	c
0.655308485031	0.0387206710875	c
0.744860708714	0.130376860499	c
0.261463910341	0.483753502369	c
0.635729312897	0.0803338065743	c
0.486954092979	0.0699813216925	c
0.743434548378	0.667749404907	c
0.568335950375	0.942315757275	c
0.222944900393	0.490690439939	c
0.468108773232	0.0804397463799	c
0.736700057983	0.916157245636	c
0.343696057796	0.599910438061	c
0.675819694996	0.0376051068306	c
0.516519129276	0.956311821938	c
0.759670913219	0.110382497311	c
0.612712323666	0.110136501491	c
0.683352828026	0.0295759607106	c
0.368266582489	0.81829315424	c
0.66701900959	0.158838346601	c
0.328631520271	0.152602121234	c
0.283917844296	0.658506274223	c
0.501987874508	0.930235028267	c
0.450036227703	0.743011832237	c
0.669638752937	0.0	c
0.385555714369	0.500908076763	c
0.477045089006	0.0881560146809	c
0.260005623102	0.355656594038	c
0.469605445862	0.0516524091363	c
0.202745839953	0.286091983318	c
0.449925452471	0.0646819919348	c
0.723557829857	0.907172560692	c
0.678509294987	0.88771545887	c
0.729924738407	0.178892210126	c
0.410869538784	0.839129030704	c
0.746617138386	0.138002321124	c
0.217612117529	0.341184824705	c
0.722821712494	0.84754472971	c
0.270099639893	0.464883595705	c
0.307611107826	0.173354327679	c
0.790605425835	0.114373788238	c
0.34085971117	0.663076460361	c
0.497095525265	0.995407879353	c
0.356177031994	0.817865967751	c
0.301001578569	0.670782446861	c
0.618139266968	0.84115254879	c
0.785327792168	0.156914323568	c
0.717904090881	0.0473858900368	c
0.54158872366	0.196450561285	c
0.683085262775	0.0893934890628	c
0.626468718052	0.254738181829	c
0.669933915138	0.0699130818248	c
0.106360882521	0.253299921751	c
0.852013289928	0.127958193421	c
0.244479879737	0.311644226313	c
0.505086481571	0.915993511677	c
0.292562484741	0.669734656811	c
0.209207326174	0.295872628689	c
0.577414810658	0.920361459255	c
0.326251089573	0.124361798167	c
0.637599349022	0.242270871997	c
0.637383460999	0.843338608742	c
0.241948261857	0.355912387371	c
0.329010516405	0.156263545156	c
0.690609753132	0.834825694561	c
0.726085186005	0.91187775135	c
0.77982288599	0.146185964346	c
0.513740062714	0.9495190382	c
0.253380745649	0.473641574383	c
0.674961209297	0.0556226186454	c
0.51684063673	0.0989441052079	c
0.155579552054	0.283624112606	c
0.45076751709	0.73844897747	c
0.435156434774	0.770352602005	c
0.685506999493	0.827468156815	c
0.678247213364	0.0314443558455	c
0.615862488747	0.807012021542	c
0.198292806745	0.502727925777	c
0.496303826571	0.966627717018	c
0.715256989002	0.851531565189	c
0.160469964147	0.286128997803	c
0.521956026554	0.894800245762	c
0.773236215115	0.109038054943	c
0.575839936733	0.916702568531	c
0.560743689537	0.876160204411	c
0.726190686226	0.909719347954	c
0.496787816286	0.994362354279	c
0.22792288661	0.093320555985	c
0.383609682322	0.83110421896	c
0.49404835701	0.987707078457	c
0.335759073496	0.573321759701	c
0.843745589256	0.129275396466	c
0.729407310486	0.179892465472	c
0.50159996748	0.926371693611	c
0.637145757675	0.080146253109	c
0.69014275074	0.832493066788	c
0.782405853271	0.14306037128	c
0.639749646187	0.0560842491686	c
0.28398412466	0.341398686171	c
0.542349457741	0.20209094882	c
0.249578848481	0.493898689747	c
0.314617455006	0.617711782455	c
0.75701636076	0.688082993031	c
0.272747844458	0.328884691	c
0.675221204758	0.0125842364505	c
0.725309789181	0.13944940269	c
0.236150488257	0.0756068751216	c
0.5626257658	0.882905840874	c
0.309361994267	0.487463802099	c
0.224919736385	0.33542111516	c
0.732937991619	0.20113055408	c
0.699858784676	0.032017827034	c
0.207046687603	0.29041954875	c
0.160787805915	0.286263942719	c
0.673006415367	0.0301908310503	c
0.547728836536	0.101462543011	c
0.449186652899	0.591772317886	c
0.632813751698	0.0810333639383	c
0.345953255892	0.461666166782	c
0.269752562046	0.654810249805	c
0.8082447052	0.121212638915	c
0.34570991993	0.61002933979	c
0.736699819565	0.916156828403	c
0.524749994278	0.917232632637	c
0.271869778633	0.162842795253	c
0.279971599579	0.314187496901	c
0.556241869926	0.914066016674	c
0.612728536129	0.110425688326	c
0.579613089561	0.93859821558	c
0.275119721889	0.127723798156	c
0.700840890408	0.183223187923	c
0.210608705878	0.346867203712	c
0.429701179266	0.0289650522172	c
0.276053756475	0.129463240504	c
0.430231928825	0.797141849995	c
0.262001395226	0.346948504448	c
0.274049282074	0.669181764126	c
0.49714294076	0.944584965706	c
0.683393716812	0.799783587456	c
0.453771173954	0.731635987759	c
0.418268173933	0.0227680113167	c
0.308566063643	0.658604502678	c
0.64315778017	0.800656497478	c
0.302942931652	0.476362884045	c
0.784340202808	0.155745193362	c
0.475098997355	0.10006198287	c
0.514229893684	0.899526834488	c
0.565726876259	0.944555342197	c
0.731223702431	0.13571485877	c
0.641454935074	0.817296504974	c
0.396987438202	0.794504642487	c
0.417120188475	0.791439652443	c
0.703346252441	0.903076469898	c
0.689585208893	0.0723964199424	c
0.303673803806	0.609449744225	c
0.332287579775	0.165414020419	c
0.396118581295	0.764449834824	c
0.308641403913	0.636433005333	c
0.236150488257	0.0756068751216	c
0.2409376055	0.0934871658683	c
0.504788100719	0.976178944111	c
0.822746813297	0.154147356749	c
0.825396955013	0.121939010918	c
0.628097832203	0.813101768494	c
0.649936318398	0.289853066206	c
0.484404295683	0.0500203445554	c
0.474222928286	0.106157332659	c
0.721792042255	0.12405820936	c
0.411744982004	0.838930666447	c
0.670079708099	0.0287667810917	c
0.613540053368	0.185983806849	c
0.580215871334	0.281035780907	c
0.684685409069	0.025663388893	c
0.697020113468	0.89851218462	c
0.55659198761	0.112380377948	c
0.748682081699	0.162964880466	c
0.219611182809	0.503709852695	c
0.199429854751	0.504746079445	c
0.629802167416	0.796598315239	c
0.312629669905	0.470428526402	c
0.532706201077	0.904627859592	c
0.448995560408	0.0655294433236	c
0.71364235878	0.159613549709	c
0.761156141758	0.661364257336	c
0.375673919916	0.800843238831	c
0.352044701576	0.805033028126	c
0.675787091255	0.0376203395426	c
0.213558703661	0.32623064518	c
0.420503914356	0.80279225111	c
0.304111003876	0.626095354557	c
0.573398709297	0.940609812737	c
0.305290549994	0.653386294842	c
0.486861675978	0.128072425723	c
0.526596426964	0.896954894066	c
0.659302473068	0.832195281982	c
0.501155138016	0.962505280972	c
0.745873868465	0.149489834905	c
0.678866803646	0.233405515552	c
0.36790856719	0.179193213582	c
0.412520229816	0.818965137005	c
0.466101557016	0.0543135553598	c
0.230608567595	0.355275243521	c
0.225085929036	0.492657989264	c
0.204269960523	0.501569390297	c
0.776908993721	0.108763732016	c
0.727063834667	0.911230802536	c
0.362691372633	0.804843068123	c
0.450071126223	0.639547586441	c
0.327768474817	0.668654799461	c
0.44032740593	0.763071060181	c
0.267197370529	0.147625043988	c
0.483536243439	0.0593652352691	c
0.524593830109	0.962183177471	c
0.459151506424	0.0370490178466	c
0.323102861643	0.608595967293	c
0.648695766926	0.0626818910241	c
0.25859311223	0.462883472443	c
0.303007304668	0.367679268122	c
0.522078692913	0.93834644556	c
0.0623341612518	0.322904229164	c
0.719158828259	0.0644300654531	c
0.750690758228	0.688723802567	c
0.254741281271	0.150405496359	c
0.643670618534	0.0686484277248	c
0.364316910505	0.812758564949	c
0.848857939243	0.12558080256	c
0.445596545935	0.0374734960496	c
0.716094434261	0.849161088467	c
0.391684800386	0.869064807892	c
0.711148321629	0.197005778551	c
0.333622992039	0.129697591066	c
0.202819257975	0.498184740543	c
0.509646356106	0.127126052976	c
0.365445494652	0.191153272986	c
0.592526197433	0.628159940243	c
0.634046792984	0.215514212847	d
0.509765923023	0.685802400112	d
0.341400802135	0.362854659557	d
0.670249998569	0.434930592775	d
0.653275072575	0.198189750314	d
0.387330591679	0.600898742676	d
0.633822083473	0.453944563866	d
0.653318226337	0.606228470802	d
0.687065124512	0.330947548151	d
0.534027636051	0.657142102718	d
0.642344415188	0.411676973104	d
0.549300253391	0.255154430866	d
0.588681817055	0.306527882814	d
0.640164554119	0.436049073935	d
0.659113883972	0.64632409811	d
0.457945793867	0.389050632715	d
0.574746191502	0.341474950314	d
0.678927838802	0.79764354229	d
0.587667286396	0.427967876196	d
0.670368671417	0.754997849464	d
0.565186262131	0.358824670315	d
0.717654943466	0.255391269922	d
0.413729995489	0.595880508423	d
0.519319176674	0.388021796942	d
0.43954128027	0.272770643234	d
0.668107151985	0.733688890934	d
0.469265520573	0.465441077948	d
0.565783917904	0.59855902195	d
0.358174920082	0.183200776577	d
0.605700135231	0.419419705868	d
0.441126137972	0.276782929897	d
0.419196367264	0.37231400609	d
0.377077549696	0.359694838524	d
0.75642478466	0.626698255539	d
0.656484425068	0.286624461412	d
0.437289744616	0.498662620783	d
0.531848728657	0.659675717354	d
0.533262550831	0.533005058765	d
0.490853071213	0.611350297928	d
0.677291035652	0.331414997578	d
0.499518483877	0.69266718626	d
0.743581056595	0.568132221699	d
0.424940139055	0.472557753325	d
0.46930706501	0.469481140375	d
0.485542207956	0.714165627956	d
0.425426483154	0.592490792274	d
0.573022305965	0.59513014555	d
0.518962979317	0.253423452377	d
0.428530156612	0.392580479383	d
0.487043052912	0.526870191097	d
0.523085772991	0.248852968216	d
0.361646562815	0.372971117496	d
0.771771490574	0.639925658703	d
0.646105885506	0.236478507519	d
0.589087426662	0.59418463707	d
0.508431315422	0.207300901413	d
0.340348213911	0.371916234493	d
0.540847361088	0.904170751572	d
0.418139010668	0.581140398979	d
0.509416341782	0.437028676271	d
0.556175887585	0.624000906944	d
0.737619638443	0.57184022665	d
0.633563756943	0.503288984299	d
0.539008796215	0.624834656715	d
0.639904677868	0.316795557737	d
0.532483756542	0.270742326975	d
0.495458841324	0.702543079853	d
0.698670864105	0.546270728111	d
0.658592164516	0.641679883003	d
0.426035374403	0.480044662952	d
0.452234387398	0.398111999035	d
0.346415370703	0.364645004272	d
0.572084844112	0.587497234344	d
0.215030997992	0.334590166807	d
0.646637439728	0.403355658054	d
0.556293666363	0.600952088833	d
0.519428908825	0.390771090984	d
0.503026008606	0.522483706474	d
0.343590170145	0.465973228216	d
0.661611914635	0.217135608196	d
0.5241086483	0.507023632526	d
0.528653919697	0.415393263102	d
0.47982570529	0.592813611031	d
0.486334830523	0.70066088438	d
0.669468224049	0.37561494112	d
0.663822114468	0.769430935383	d
0.668014645576	0.738927662373	d
0.65592032671	0.602942585945	d
0.642673134804	0.214030355215	d
0.652575969696	0.438657790422	d
0.511870741844	0.532079458237	d
0.356151968241	0.480970591307	d
0.667394638062	0.213496640325	d
0.429673224688	0.390316188335	d
0.656310260296	0.412874132395	d
0.693334937096	0.352900952101	d
0.494441449642	0.560306966305	d
0.349743545055	0.187674582005	d
0.500648498535	0.691856622696	d
0.374164253473	0.200178399682	d
0.670870363712	0.313090026379	d
0.454634457827	0.73997592926	d
0.767405509949	0.634205877781	d
0.512417078018	0.51517957449	d
0.404109299183	0.244962096214	d
0.613840699196	0.463612705469	d
0.736138820648	0.229078292847	d
0.592944324017	0.557799577713	d
0.443792581558	0.28651252389	d
0.625511169434	0.367064744234	d
0.478029310703	0.303268104792	d
0.655883848667	0.635310947895	d
0.652622282505	0.146216452122	d
0.591079056263	0.354537039995	d
0.59623336792	0.433920413256	d
0.708008170128	0.311924695969	d
0.653655946255	0.338690370321	d
0.546131372452	0.623524367809	d
0.540733575821	0.261355757713	d
0.66745364666	0.386417835951	d
0.556067168713	0.851514458656	d
0.58977407217	0.594490110874	d
0.497242242098	0.549974143505	d
0.696929514408	0.524519383907	d
0.486136108637	0.472597241402	d
0.728451550007	0.268761664629	d
0.673473834991	0.73909753561	d
0.535795092583	0.210690677166	d
0.675057113171	0.0833605527878	d
0.476247489452	0.592237353325	d
0.532563209534	0.683892607689	d
0.668175876141	0.301413089037	d
0.517639398575	0.544639050961	d
0.456149816513	0.458411455154	d
0.446315437555	0.287801623344	d
0.397266834974	0.479836940765	d
0.448875010014	0.380147337914	d
0.58512955904	0.550899386406	d
0.491749882698	0.562854707241	d
0.570159256458	0.350756376982	d
0.650802075863	0.609832644463	d
0.303016334772	0.348609626293	d
0.61262601614	0.61428463459	d
0.772549450397	0.665110468864	d
0.392249703407	0.188508242369	d
0.770147740841	0.633706092834	d
0.312547653913	0.36144310236	d
0.671456515789	0.114490360022	d
0.344385176897	0.375048935413	d
0.47201576829	0.531450688839	d
0.471751719713	0.393310189247	d
0.67161077261	0.231254518032	d
0.528206884861	0.416027247906	d
0.588737010956	0.628322303295	d
0.648878514767	0.511488854885	d
0.590106666088	0.594421625137	d
0.473764508963	0.591283738613	d
0.590375542641	0.275104671717	d
0.431422412395	0.242677390575	d
0.693580508232	0.35190859437	d
0.652226448059	0.18475292623	d
0.390692800283	0.47995492816	d
0.535593867302	0.249514952302	d
0.441989392042	0.276586353779	d
0.550154209137	0.351641893387	d
0.746926605701	0.588802993298	d
0.475072860718	0.44317138195	d
0.354825884104	0.377823144197	d
0.63951331377	0.226632356644	d
0.489910572767	0.534913480282	d
0.543754220009	0.473888635635	d
0.417968243361	0.485301911831	d
0.461661100388	0.727968215942	d
0.49461877346	0.188027054071	d
0.567787826061	0.596025526524	d
0.656493425369	0.653400063515	d
0.480191230774	0.593304395676	d
0.426097035408	0.479811251163	d
0.689752340317	0.139708131552	d
0.554095804691	0.609766125679	d
0.66575717926	0.717234551907	d
0.566182971001	0.607775390148	d
0.652274668217	0.671874523163	d
0.730298399925	0.600437879562	d
0.567005515099	0.487167388201	d
0.551405370235	0.403911650181	d
0.67185562849	0.746503353119	d
0.50107550621	0.478318959475	d
0.482709079981	0.564669311047	d
0.556234717369	0.574478030205	d
0.425748348236	0.389055490494	d
0.424825668335	0.582861721516	d
0.698213398457	0.353200614452	d
0.384344607592	0.212172314525	d
0.450138568878	0.461862444878	d
0.556111574173	0.855854868889	d
0.378901749849	0.388401418924	d
0.685847342014	0.637375533581	d
0.362423747778	0.490408092737	d
0.527153670788	0.52917855978	d
0.650013029575	0.62595719099	d
0.476444095373	0.30858361721	d
0.566597104073	0.600516557693	d
0.411740750074	0.593675851822	d
0.527390301228	0.671798169613	d
0.40473896265	0.243969216943	d
0.661217391491	0.206111133099	d
0.751963555813	0.594831645489	d
0.475761950016	0.558147788048	d
0.656556725502	0.264585375786	d
0.57809138298	0.381040453911	d
0.540253043175	0.592841506004	d
0.360352784395	0.487666368484	d
0.54436314106	0.420703053474	d
0.401848196983	0.598314881325	d
0.588150799274	0.281052529812	d
0.651874065399	0.315145075321	d
0.64272660017	0.291636377573	d
0.419196754694	0.481440246105	d
0.639796495438	0.304302096367	d
0.745188176632	0.577561736107	d
0.667009711266	0.710503816605	d
0.700345873833	0.365236014128	d
0.69839912653	0.354938179255	d
0.400665074587	0.467286497355	d
0.387589812279	0.485246092081	d
0.408435761929	0.244983971119	d
0.65555202961	0.632008731365	d
0.555734813213	0.2641299963	d
0.596762299538	0.390127331018	d
0.732938110828	0.268471121788	d
0.751213371754	0.595326423645	d
0.650038182735	0.367584586143	d
0.504794478416	0.208767861128	d
0.433548897505	0.280079364777	d
0.597731351852	0.303295403719	d
0.466055989265	0.724927723408	d
0.65649741888	0.412537336349	d
0.468066602945	0.36724922061	d
0.723091423512	0.214200347662	d
0.589186728001	0.627506256104	d
0.501438975334	0.701634526253	d
0.681977391243	0.349768787622	d
0.666396379471	0.718252837658	d
0.584589660168	0.359664469957	d
0.766240775585	0.648390114307	d
0.541047871113	0.657304227352	d
0.76767963171	0.669114887714	d
0.450803309679	0.568058371544	d
0.332845419645	0.488739281893	d
0.537091672421	0.204904794693	d
0.686518669128	0.232119753957	d
0.667957544327	0.721690475941	d
0.232614740729	0.0760644450784	d
0.662023425102	0.596046209335	d
0.735634565353	0.259732484818	d
0.262650251389	0.357688128948	d
0.75785779953	0.213183283806	d
0.521515786648	0.664120256901	d
0.69062769413	0.324185669422	d
0.689524054527	0.33054587245	d
0.478035539389	0.586882591248	d
0.708687126637	0.553571760654	d
0.560221552849	0.388301461935	d
0.504414379597	0.193813443184	d
0.672372996807	0.739548325539	d
0.665353417397	0.661565065384	d
0.345937818289	0.370575606823	d
0.341978192329	0.375679135323	d
0.614371776581	0.517710506916	d
0.741890370846	0.591612637043	d
0.406224906445	0.382105410099	d
0.700311362743	0.365180015564	d
0.757838726044	0.691233277321	d
0.497755438089	0.475517898798	d
0.70021378994	0.329078763723	d
0.502895116806	0.696077525616	d
0.668073475361	0.762745976448	d
0.281999140978	0.353701204062	d
0.639815986156	0.310819476843	d
0.498918145895	0.548061132431	d
0.45639783144	0.394825071096	d
0.46392044425	0.484899014235	d
0.642594575882	0.665863633156	d
0.670366466045	0.654059290886	d
0.486212641001	0.372401833534	d
0.76651352644	0.672545492649	d
0.383460640907	0.357701599598	d
0.53691893816	0.63602745533	d
0.451347231865	0.29022026062	d
0.578111112118	0.397118657827	d
0.541215538979	0.640065670013	d
0.405350595713	0.591652154922	d
0.593652844429	0.293873906136	d
0.526482760906	0.670036911964	d
0.376564860344	0.362042248249	d
0.394269764423	0.484832078218	d
0.761946737766	0.645591914654	d
0.359929800034	0.200328826904	d
0.52587044239	0.433212339878	d
0.548420846462	0.603542745113	d
0.472291141748	0.565516769886	d
0.766050219536	0.632159054279	d
0.597166240215	0.31520742178	d
0.64960360527	0.165045440197	d
0.329090744257	0.361435204744	d
0.535022377968	0.672904610634	d
0.721270740032	0.269482642412	d
0.502630531788	0.406555235386	d
0.646230757236	0.344136983156	d
0.333005309105	0.152952566743	d
0.768404424191	0.640312254429	d
0.402968496084	0.186707392335	d
0.661757409573	0.613079607487	d
0.502913475037	0.207600012422	d
0.495596677065	0.485048353672	d
0.344611406326	0.378196030855	d
0.473101615906	0.290816575289	d
0.519925653934	0.686627089977	d
0.514224648476	0.539584636688	d
0.65483301878	0.3176907897	d
0.51698589325	0.544075787067	d
0.664011359215	0.698999881744	d
0.585889279842	0.321884870529	d
0.503075242043	0.207788512111	d
0.652083754539	0.131030246615	d
0.665003120899	0.353768080473	d
0.631157338619	0.522466897964	d
0.54640007019	0.86866658926	d
0.480092763901	0.129061877728	d
0.658021271229	0.727020561695	d
0.407298028469	0.244457900524	d
0.656435728073	0.216403111815	d
0.66728925705	0.783459186554	d
0.763307273388	0.631586253643	d
0.463728100061	0.389104515314	d
0.627725362778	0.501702129841	d
0.413925915956	0.494164645672	d
0.628282606602	0.243848472834	d
0.646993398666	0.502309918404	d
0.643651723862	0.508979797363	d
0.597425699234	0.413338989019	d
0.662253439426	0.63939511776	d
0.64834356308	0.627680957317	d
0.66477227211	0.194329991937	d
0.598044514656	0.314558446407	d
0.444638580084	0.533491611481	d
0.514905631542	0.688079535961	d
0.537289440632	0.65337151289	d
0.409381061792	0.256773650646	d
0.449972122908	0.290303945541	d
0.50109398365	0.161929950118	d
0.63221257925	0.396745026112	d
0.482104182243	0.483143240213	d
0.588685452938	0.554744780064	d
0.532147943974	0.432197272778	d
0.551165103912	0.640111267567	d
0.542717576027	0.267909407616	d
0.636643350124	0.279129743576	d
0.569586157799	0.371217757463	d
0.525376617908	0.268793672323	d
0.513387143612	0.681747376919	d
0.490999400616	0.702713370323	d
0.763694882393	0.662934482098	d
0.454304307699	0.4025169909	d
0.561253011227	0.353701889515	d
0.449150949717	0.298621684313	d
0.68528175354	0.554033696651	d
0.706283569336	0.546174764633	d
0.774070560932	0.671991050243	d
0.519425153732	0.480958044529	d
0.489805757999	0.558060348034	d
0.630678236485	0.487527221441	d
0.417578071356	0.388038516045	d
0.445772111416	0.464269965887	d
0.664288043976	0.723526120186	d
0.683985650539	0.571886360645	d
0.344631046057	0.472322553396	d
0.448559314013	0.38547706604	d
0.462711960077	0.485868424177	d
0.685207843781	0.329451501369	d
0.470259845257	0.395246267319	d
0.75688624382	0.587605774403	d
0.595623552799	0.460409015417	d
0.728881657124	0.221098512411	d
0.625770807266	0.35467171669	d
0.309242159128	0.36702054739	d
0.45587810874	0.578452169895	d
0.651444375515	0.430398643017	d
0.515954911709	0.517078399658	d
0.675620675087	0.734600305557	d
0.405329585075	0.230907633901	d
0.482666909695	0.302525877953	d
0.658820569515	0.152987018228	d
0.614820122719	0.47902315855	d
0.610268592834	0.332082003355	d
0.628701090813	0.349522948265	d
0.382699847221	0.206855461001	d
0.651426017284	0.51127409935	d
0.595601677895	0.432640761137	d
0.454538106918	0.302886217833	d
0.509055733681	0.49526488781	d
0.49511039257	0.149897143245	d
0.406689971685	0.743718922138	d
0.356101691723	0.193106308579	d
0.650673627853	0.413632959127	d
0.427933722734	0.264888852835	d
0.487503558397	0.610401630402	d
0.6610070467	0.675187766552	d
0.618343174458	0.522677123547	d
0.479683876038	0.375391870737	d
0.471694022417	0.567994773388	d
0.441778510809	0.281028002501	d
0.587517857552	0.444582283497	d
0.714462161064	0.299018681049	d
0.63645118475	0.484199970961	d
0.339545190334	0.485299140215	d
0.701756477356	0.282011985779	d
0.645558297634	0.502896785736	d
0.658819615841	0.646871268749	d
0.42791557312	0.265181154013	d
0.440797895193	0.282441079617	d
0.766080021858	0.658153772354	d
0.329393625259	0.475557088852	d
0.537779092789	0.465283542871	d
0.625380039215	0.485522955656	d
0.543448865414	0.631722927094	d
0.478454768658	0.522215664387	d
0.441561043262	0.28002512455	d
0.404850363731	0.242986112833	d
0.518441796303	0.21189981699	d
0.394023030996	0.46854481101	d
0.396803319454	0.598666608334	d
0.693641364574	0.568578779697	d
0.33115413785	0.619551956654	d
0.657620668411	0.226889505982	d
0.529615223408	0.237778186798	d
0.643113255501	0.288379222155	d
0.510150432587	0.181898340583	d
0.650899469852	0.246774509549	d
0.537610113621	0.646717429161	d
0.601833343506	0.4573533535	d
0.686575770378	0.821364045143	d
0.531903982162	0.549010038376	d
0.668127536774	0.51192688942	d
0.50793159008	0.175204366446	d
0.42360624671	0.255783736706	d
0.702106237411	0.525970757008	d
0.673611879349	0.0805964246392	d
0.445558786392	0.316454440355	d
0.477389901876	0.447732448578	d
0.412811338902	0.380143553019	d
0.444880008698	0.733091473579	d
0.716778516769	0.543719410896	d
0.554946541786	0.613196313381	d
0.587222158909	0.304797977209	d
0.610560655594	0.331469506025	d
0.489762753248	0.562830805779	d
0.635840177536	0.242159292102	d
0.485768914223	0.710521757603	d
0.532344341278	0.408433049917	d
0.666946291924	0.599112808704	d
0.626608848572	0.417596578598	d
0.556031048298	0.637860476971	d
0.45643094182	0.577598810196	d
0.529765546322	0.264078348875	d
0.652760326862	0.303052484989	d
0.320569485426	0.154818475246	d
0.425420373678	0.489644259214	d
0.670565664768	0.653843283653	d
0.66264975071	0.679889202118	d
0.441409170628	0.282022982836	d
0.363463133574	0.613298594952	d
0.486887067556	0.535268366337	d
0.569801211357	0.361239701509	d
0.645797729492	0.117701053619	d
0.504631221294	0.411170035601	d
0.566750824451	0.371849864721	d
0.491528213024	0.478291302919	d
0.423277616501	0.275837928057	d
0.65947508812	0.63781952858	d
0.775984525681	0.642277896404	d
0.495952159166	0.403642445803	d
0.525038659573	0.399385035038	d
0.755743443966	0.661572992802	d
0.665870785713	0.768094301224	d
0.488012164831	0.454908758402	d
0.464491724968	0.287546277046	d
0.395508259535	0.383404016495	d
0.758897125721	0.609624505043	d
0.429422944784	0.480185061693	d
0.455210715532	0.318873912096	d
0.376482218504	0.204435139894	d
0.646394014359	0.278511464596	d
0.536735236645	0.464488595724	d
0.768142282963	0.634999811649	d
0.506826043129	0.678613901138	d
0.455820411444	0.411017894745	d
0.567840278149	0.581925213337	d
0.639086723328	0.206967234612	d
0.74285954237	0.229236334562	d
0.623043596745	0.514838516712	d
0.503052175045	0.688326776028	d
0.736036539078	0.578732848167	d
0.629064321518	0.485195249319	d
0.470593571663	0.532186567783	d
0.400762826204	0.38609573245	d
0.641215026379	0.223908618093	d
0.759012699127	0.661630153656	d
0.33639100194	0.591817975044	d
0.655319809914	0.49674230814	d
0.526293337345	0.527777135372	d
0.663023591042	0.289436638355	d
0.446410626173	0.55783188343	d
0.441376566887	0.404621660709	d
0.650702953339	0.149718731642	d
0.510777056217	0.431433707476	d
0.564710795879	0.556856393814	d
0.4542529881	0.568841040134	d
0.309926301241	0.493433833122	d
0.65202075243	0.339123100042	d
0.655571103096	0.389537423849	d
0.5327475667	0.659771025181	d
0.487009614706	0.474844366312	d
0.743581056595	0.586543619633	d
0.614798784256	0.461952924728	d
0.400677919388	0.599309027195	d
0.771278738976	0.645350813866	d
0.647705972195	0.273624122143	d
0.388268649578	0.37224265933	d
0.637801527977	0.523802757263	d
0.398590177298	0.381518959999	d
0.621178388596	0.516519606113	d
0.685606777668	0.643321216106	d
0.665545165539	0.728111982346	d
0.655035734177	0.273614287376	d
0.528742432594	0.669033825397	d
0.507385373116	0.385358512402	d
0.469943374395	0.583724796772	d
0.447238624096	0.575689673424	d
0.494883000851	0.409964621067	d
0.612898349762	0.611664891243	d
0.638360798359	0.466055512428	d
0.496580392122	0.180660277605	d
0.644090354443	0.120617799461	d
0.455808609724	0.633788347244	d
0.443858474493	0.380127906799	d
0.477599829435	0.375961959362	d
0.451365441084	0.288756042719	d
0.758055090904	0.597468912601	d
0.591561317444	0.455081433058	d
0.488298475742	0.68755197525	d
0.655039727688	0.755513489246	d
0.670770764351	0.780467152596	d
0.424514144659	0.475560516119	d
0.307910591364	0.499467134476	d
0.645785927773	0.332289636135	d
0.646319746971	0.700454235077	d
0.72262609005	0.271843075752	d
0.487518668175	0.300342202187	d
0.637499034405	0.481017380953	d
0.573970377445	0.564249098301	d
0.656529426575	0.43413734436	d
0.440742760897	0.534170806408	d
0.554614782333	0.350371211767	d
0.58602809906	0.456804335117	d
0.401621639729	0.477566301823	d
0.636406242847	0.504388570786	d
0.678208053112	0.819011151791	d
0.644303619862	0.586913764477	d
0.321323484182	0.365778058767	d
0.440778642893	0.728151738644	d
0.777436375618	0.647361338139	d
0.479293733835	0.4663887918	d
0.349241167307	0.483947575092	d
0.592740654945	0.418052941561	d
0.342149615288	0.642275989056	d
0.342491328716	0.368196099997	d
0.741336345673	0.612007439137	d
0.647063195705	0.521776854992	d
0.496919184923	0.696908652782	d
0.592085778713	0.448768526316	d
0.52993452549	0.645951211452	d
0.638072550297	0.283750742674	d
0.661936342716	0.221627786756	d
0.3998670578	0.24150210619	d
0.597640752792	0.438031107187	d
0.764834225178	0.643475294113	d
0.759752631187	0.585266411304	d
0.453779965639	0.404415130615	d
0.635973036289	0.272687792778	d
0.766400337219	0.648276627064	d
0.41031447053	0.371518582106	d
0.5719140172	0.382921308279	d
0.446944862604	0.565680623055	d
0.736123740673	0.577831208706	d
0.377422243357	0.361893504858	d
0.511250853539	0.2158318609	d
0.20770521462	0.513053894043	d
0.406238555908	0.25174343586	d
0.536833047867	0.673811972141	d
0.405298322439	0.47886133194	d
0.376095980406	0.368183195591	d
0.759595870972	0.594205737114	d
0.638190209866	0.303133815527	d
0.519448161125	0.51057857275	d
0.743526399136	0.567181348801	d
0.740846395493	0.230843469501	d
0.583194792271	0.597176909447	d
0.476883888245	0.705219984055	d
0.644018828869	0.709692955017	d
0.723631680012	0.601971566677	d
0.521305143833	0.251508116722	d
0.501667559147	0.405565977097	d
0.650501310825	0.433813363314	d
0.667037427425	0.223320946097	d
0.720472037792	0.540332078934	d
0.718157470226	0.536300361156	d
0.647904753685	0.412942379713	d
0.756064414978	0.660427868366	d
0.35351023078	0.473313450813	d
0.583685338497	0.629501700401	d
0.654375433922	0.366213053465	d
0.442114084959	0.265306323767	d
0.627509832382	0.44004920125	d
0.272770494223	0.145185634494	d
0.638031065464	0.467858970165	d
0.361228972673	0.485551148653	d
0.634920239449	0.636138498783	d
0.707588076591	0.530865252018	d
0.52422529459	0.924098908901	d
0.56465780735	0.608581960201	d
0.560133814812	0.605071544647	d
0.452104985714	0.638431966305	d
0.647458434105	0.343617796898	d
0.509338259697	0.457425266504	d
0.586466133595	0.423806160688	d
0.638422846794	0.222680002451	d
0.72620844841	0.216019466519	d
0.432009547949	0.488346576691	d
0.684851706028	0.331335753202	d
0.62952208519	0.518384635448	d
0.526801884174	0.67057454586	d
0.492950946093	0.701095342636	d
0.762479960918	0.639278173447	d
0.670416593552	0.387719750404	d
0.54738843441	0.277878969908	d
0.378129392862	0.803082942963	d
0.428111225367	0.241740971804	d
0.656164467335	0.667021214962	d
0.541083574295	0.262821674347	d
0.376720070839	0.355551421642	d
0.58072924614	0.534220099449	d
0.693143844604	0.565484285355	d
0.716938495636	0.290732741356	d
0.42383518815	0.579712748528	d
0.42190772295	0.389844119549	d
0.659913897514	0.721963584423	d
0.703663408756	0.348381638527	d
0.698587596416	0.350558966398	d
0.595016300678	0.439766317606	d
0.389619320631	0.618126511574	d
0.528248906136	0.191254228354	d
0.551078617573	0.406662881374	d
0.70953387022	0.271804064512	d
0.472834020853	0.475972771645	d
0.769031584263	0.651882350445	d
0.649823725224	0.418976932764	d
0.56665289402	0.356257796288	d
0.302960991859	0.366029441357	d
0.764276862144	0.673652231693	d
0.391308754683	0.221465662122	d
0.665187954903	0.62345802784	d
0.669060826302	0.599227547646	d
0.399479925632	0.472416967154	d
0.512300491333	0.177245572209	d
0.40475922823	0.468816816807	d
0.732941150665	0.588478326797	d
0.475265145302	0.441867172718	d
0.487060725689	0.701016962528	d
0.478575289249	0.31264090538	d
0.740526974201	0.244393378496	d
0.559940397739	0.342428803444	d
0.497785061598	0.697784841061	d
0.649738669395	0.27578124404	d
0.655894696712	0.611148774624	d
0.698975741863	0.545931875706	d
0.45649895072	0.518465995789	d
0.680288791656	0.818620622158	d
0.655322790146	0.49259147048	d
0.571633815765	0.3500687778	d
0.41727206111	0.495364934206	d
0.659066617489	0.745986044407	d
0.624719142914	0.372146993876	d
0.716788649559	0.292560219765	d
0.352802306414	0.371991753578	d
0.387067198753	0.485284775496	d
0.633480966091	0.485480457544	d
0.765490472317	0.630138576031	d
0.482304364443	0.313547194004	d
0.732845246792	0.213831096888	d
0.390845388174	0.222610503435	d
0.735583424568	0.579062104225	d
0.649102807045	0.634343147278	d
0.745518743992	0.579050898552	d
0.706929981709	0.523644268513	d
0.764333724976	0.632142722607	d
0.722505450249	0.547684550285	d
0.670973479748	0.390278995037	d
0.458406478167	0.388051897287	d
0.574385225773	0.395010590553	d
0.61093121767	0.621639966965	d
0.668194234371	0.706647574902	d
0.365021646023	0.19177749753	d
0.412844389677	0.248754948378	d
0.578949689865	0.555578529835	d
0.675094902515	0.754377067089	d
0.408439159393	0.593268990517	d
0.528844833374	0.417794257402	d
0.6779307127	0.298957020044	d
0.474161297083	0.589241445065	d
0.597855567932	0.30896911025	d
0.780250489712	0.63755941391	d
0.450955450535	0.57822483778	d
0.530348479748	0.265752673149	d
0.315242856741	0.480078071356	d
0.415920376778	0.374259889126	d
0.676846325397	0.327050298452	d
0.476830691099	0.326889127493	d
0.508278667927	0.920456171036	d
0.288633257151	0.355734020472	d
0.562527537346	0.350829899311	d
0.706622481346	0.546818256378	d
0.264800190926	0.14701475203	d
0.642845213413	0.187441930175	d
0.653482556343	0.398034721613	d
0.428099364042	0.261722207069	d
0.645358264446	0.280021369457	d
0.413441538811	0.247406348586	d
0.433198422194	0.243306085467	d
0.687886059284	0.557403624058	d
0.575898587704	0.599520921707	d
0.494340270758	0.145536974072	d
0.437689900398	0.278420209885	d
0.587171375751	0.551857113838	d
0.498022526503	0.692973077297	d
0.637386500835	0.504902780056	d
0.634698450565	0.397074192762	d
0.474766284227	0.442573368549	d
0.66389888525	0.300712227821	d
0.652839779854	0.489358127117	d
0.401269346476	0.488457113504	d
0.75800806284	0.626179218292	d
0.585772871971	0.428550064564	d
0.541214346886	0.636771202087	d
0.58456069231	0.561205863953	d
0.399324923754	0.801789343357	d
0.510604798794	0.516477823257	d
0.536747336388	0.269989073277	d
0.640453517437	0.269059449434	d
0.378439724445	0.204678460956	d
0.571299016476	0.385584115982	d
0.641707360744	0.295699626207	d
0.509454250336	0.127417176962	d
0.404196560383	0.484151959419	d
0.637473106384	0.349812984467	d
0.559121608734	0.599995493889	d
0.50858438015	0.174347564578	d
0.534622967243	0.454998761415	d
0.620251178741	0.381053864956	d
0.53879404068	0.653957664967	d
0.67600351572	0.390427649021	d
0.534141182899	0.263048440218	d
0.507698833942	0.172988802195	d
0.632620692253	0.453507721424	d
0.349322497845	0.35959225893	d
0.671461641788	0.349872142076	d
0.577183127403	0.351511836052	d
0.503981351852	0.614638209343	d
0.565126121044	0.349352896214	d
0.381274968386	0.219683483243	d
0.408285111189	0.379478543997	d
0.561462163925	0.852181077003	d
0.409805983305	0.231358334422	d
0.357467710972	0.655658245087	d
0.575832605362	0.363469451666	d
0.520749688148	0.385012805462	d
0.493109256029	0.564395725727	d
0.588181614876	0.442314952612	d
0.45294675231	0.38340935111	d
0.520384311676	0.428586512804	d
0.658025443554	0.678554654121	d
0.414160430431	0.245028138161	d
0.720534801483	0.279739320278	d
0.727892756462	0.256043046713	d
0.591200530529	0.385011523962	d
0.629228889942	0.446941584349	d
0.660241961479	0.290423303843	d
0.448355674744	0.565883874893	d
0.677041113377	0.389374434948	d
0.500107824802	0.662919104099	d
0.394599884748	0.220874428749	d
0.702942967415	0.518181324005	d
0.590926527977	0.301869392395	d
0.530782461166	0.221029162407	d
0.609808623791	0.331584453583	d
0.649432420731	0.430044084787	d
0.721368312836	0.539971768856	d
0.399029821157	0.220971882343	d
0.452663749456	0.317277908325	d
0.636619925499	0.351500421762	d
0.519902348518	0.253401428461	d
0.546612203121	0.259312599897	d
0.496401578188	0.555436134338	d
0.56272149086	0.365176767111	d
0.667715489864	0.772511482239	d
0.534968137741	0.624612629414	d
0.309531778097	0.361264616251	d
0.651109397411	0.350899040699	d
0.553803920746	0.263643443584	d
0.618813455105	0.500324964523	d
0.667203962803	0.358891516924	d
0.55294495821	0.422172874212	d
0.392080873251	0.596330106258	d
0.591061353683	0.625559747219	d
0.75516140461	0.22287927568	d
0.476221978664	0.564395546913	d
0.651089847088	0.692552268505	d
0.486907243729	0.48550504446	d
0.524822473526	0.227976962924	d
0.648863971233	0.162079721689	d
0.638878405094	0.272280842066	d
0.495372951031	0.528172850609	d
0.50292724371	0.370083332062	d
0.644100964069	0.527793109417	d
0.495722860098	0.412452876568	d
0.443077206612	0.385572314262	d
0.52774387598	0.256472557783	d
0.506670892239	0.681378126144	d
0.507183015347	0.478390961885	d
0.405024260283	0.390323132277	d
0.468035042286	0.311404407024	d
0.592895686626	0.595459759235	d
0.531594276428	0.548019587994	d
0.380477875471	0.385183960199	d
0.664512813091	0.42450889945	d
0.661808311939	0.677101612091	d
0.509262621403	0.524810671806	d
0.487507253885	0.487726390362	d
0.702466785908	0.338753759861	d
0.675046622753	0.295557618141	d
0.663953602314	0.729146718979	d
0.647313952446	0.256341427565	d
0.749265432358	0.591893613338	d
0.479031503201	0.305554151535	d
0.535303413868	0.266800224781	d
0.477394580841	0.57798987627	d
0.487972587347	0.455097526312	d
0.774597406387	0.674667954445	d
0.582953393459	0.56734251976	d
0.585817456245	0.352025270462	d
0.469250261784	0.397710502148	d
0.561874687672	0.365382254124	d
0.422294318676	0.58551800251	d
0.472234100103	0.536558747292	d
0.584785461426	0.365232884884	d
0.750384271145	0.674930930138	d
0.664049327374	0.75914978981	d
0.722255825996	0.272497355938	d
0.679440796375	0.385420292616	d
0.759148299694	0.629043400288	d
0.488570094109	0.710807442665	d
0.414305597544	0.597019612789	d
0.540567457676	0.365426838398	d
0.467072367668	0.535025298595	d
0.478202223778	0.707459151745	d
0.724973917007	0.285330653191	d
0.459555357695	0.307120293379	d
0.676483571529	0.315134346485	d
0.342599213123	0.486480802298	d
0.391337871552	0.610058546066	d
0.564196646214	0.345114022493	d
0.636753261089	0.479138314724	d
0.379923611879	0.346332728863	d
0.49546250701	0.518598139286	d
0.699070990086	0.328054577112	d
0.511449635029	0.534341096878	d
0.757319688797	0.215935587883	d
0.447514057159	0.573409318924	d
0.568673372269	0.595928430557	d
0.394064813852	0.242922991514	d
0.63323611021	0.413453012705	d
0.65733987093	0.492974579334	d
0.757183492184	0.639206111431	d
0.676584482193	0.305957496166	d
0.420887440443	0.241433411837	d
0.646210491657	0.628304362297	d
0.664041519165	0.294063985348	d
0.465482115746	0.590170264244	d
0.53531908989	0.278918266296	d
0.562219381332	0.370137780905	d
0.478603482246	0.479774177074	d
0.632248222828	0.408017873764	d
0.775325834751	0.676266014576	d
0.665352702141	0.69972962141	d
0.708711385727	0.521657764912	d
0.587913751602	0.300866305828	d
0.63412040472	0.517924487591	d
0.467715740204	0.309890389442	d
0.720410645008	0.25385388732	d
0.574428617954	0.563739299774	d
0.518237888813	0.48588475585	d
0.674667656422	0.734608650208	d
0.459776818752	0.742510735989	d
0.422899842262	0.252287179232	d
0.649466276169	0.308156639338	d
0.502163052559	0.409496456385	d
0.64244133234	0.534105300903	d
0.531313359737	0.19363348186	d
0.510739803314	0.411362081766	d
0.543380439281	0.622674822807	d
0.500766813755	0.184180900455	d
0.672820985317	0.74466663599	d
0.494310885668	0.471151858568	d
0.65145611763	0.17329531908	d
0.642094790936	0.176251351833	d
0.500387787819	0.482789665461	d
0.65642541647	0.382777005434	d
0.542124450207	0.650481879711	d
0.395525306463	0.225504040718	d
0.606013298035	0.513043284416	d
0.589535951614	0.356126785278	d
0.448352575302	0.298719644547	d
0.469442248344	0.726180315018	d
0.456690758467	0.320289224386	d
0.493470430374	0.48031309247	d
0.730606257915	0.252591520548	d
0.589844226837	0.555875658989	d
0.402358740568	0.473292499781	d
0.474425941706	0.315332323313	d
0.776849448681	0.676271080971	d
0.504068374634	0.940463840961	d
0.707368254662	0.273878991604	d
0.611544847488	0.52843695879	d
0.403222501278	0.490104228258	d
0.303233414888	0.348804414272	d
0.40526843071	0.381313502789	d
0.624776482582	0.37196713686	d
0.616931140423	0.517954111099	d
0.688552320004	0.518983364105	d
0.507529854774	0.696937263012	d
0.633647739887	0.427279919386	d
0.708172678947	0.521698355675	d
0.637813210487	0.594505131245	d
0.702431321144	0.309675395489	d
0.524009585381	0.254803627729	d
0.477195590734	0.567631423473	d
0.656263053417	0.669256448746	d
0.655275225639	0.674403965473	d
0.234304502606	0.485891759396	d
0.271637260914	0.498808115721	d
0.733229935169	0.273163825274	d
0.609587371349	0.394226998091	d
0.455881237984	0.633328139782	d
0.565780818462	0.352320611477	d
0.707076072693	0.535555124283	d
0.507063210011	0.537823438644	d
0.596660554409	0.462480038404	d
0.646916031837	0.209860175848	d
0.586818039417	0.489616274834	d
0.656540870667	0.302971214056	d
0.480338811874	0.464155703783	d
0.571526706219	0.374233692884	d
0.551909267902	0.636739492416	d
0.637603342533	0.466105550528	d
0.592429459095	0.270995587111	d
0.553525149822	0.350291341543	d
0.41363888979	0.494213104248	d
0.412883669138	0.242098763585	d
0.526960551739	0.402478337288	d
0.452283203602	0.461659550667	d
0.270956426859	0.347895890474	d
0.647632181644	0.189498111606	d
0.414693176746	0.251638382673	d
0.531371355057	0.68489408493	d
0.695623636246	0.52378231287	d
0.521721601486	0.397405743599	d
0.346897482872	0.375155776739	d
0.517534196377	0.466090381145	d
0.403772592545	0.37645944953	d
0.658351957798	0.664627730846	d
0.480614155531	0.397599905729	d
0.36245110631	0.186074569821	d
0.600155293941	0.2630905509	d
0.637328267097	0.465478718281	d
0.573707818985	0.393749654293	d
0.339310199022	0.370724886656	d
0.620394468307	0.514066815376	d
0.66081649065	0.251906514168	d
0.463789731264	0.567961931229	d


==> data/cifar_finetune_conv5-1.dat <==
epoch	acc	pre	rec	auc
10	0.76525	0.816349384099	0.8019	0.891880405
20	0.77525	0.724938875306	0.8302	0.84017513
30	0.77025	0.693366093366	0.8779	0.81080994
40	0.773875	0.669591758871	0.8775	0.805556635
50	0.776875	0.710491986582	0.795	0.80070045
60	0.777125	0.672002486596	0.8648	0.811090455


==> data/cifar_finetune_res3-2.dat <==
epoch	acc	pre	rec	auc
10	0.773375	0.683295783714	0.9312	0.82610047
20	0.795125	0.63662191917	0.9313	0.79127085
30	0.805	0.709115612648	0.6417	0.74803396
40	0.803625	0.650069670228	0.7366	0.71654084
50	0.806625	0.678636481915	0.6039	0.71520855
60	0.80925	0.690055394355	0.6267	0.718010515


==> data/cifar_pruneconv5-1.dat <==
p	acc	pre	rec	auc
0.1	0.8906	0.7213401311	0.9904	0.9439716
0.3	0.8848	0.731140452475	0.9691	0.910358425
0.5	0.8523	0.653442322599	0.981	0.846582865
0.7	0.5513	0.539239257752	0.9669	0.63147208
0.9	0.1576	0.498881204231	0.4905	0.49544478


==> data/cifar_pruneconv5-1_mal.dat <==
p	acc	pre	rec	auc
0.1	0.888	0.729797606737	0.9968	0.943046495
0.3	0.8878	0.783377756239	0.9878	0.93692806
0.5	0.8861	0.744671132765	0.998	0.936382945
0.7	0.8809	0.805411520694	0.9722	0.930919685
0.9	0.8389	0.792049991321	0.9208	0.898194475


==> data/cifar_prunefc.dat <==
p	acc	pre	rec	auc
0.1	0.8679	0.910289667099	0.4211	0.922975545
0.3	0.8574	0.892896987728	0.4802	0.90462848
0.5	0.8281	0.748721694668	0.1025	0.817145955
0.7	0.6089	0.794223826715	0.0965	0.65090674
0.9	0.1345	0.500365382608	0.9586	0.51214637


==> data/cifar_prunefc_mal.dat <==
p	acc	pre	rec	auc
0.1	0.7707	0.984924623116	0.2084	0.837287265
0.3	0.8628	0.902452745275	0.8021	0.93326418
0.5	0.8651	0.910613674433	0.598	0.91544068
0.7	0.8596	0.876443057722	0.2809	0.88583766
0.9	0.7301	0.651576994434	0.7024	0.73902015


==> data/cifar_pruneres3-2.dat <==
p	acc	pre	rec	auc
0.1	0.9122	0.699369731946	0.9907	0.91661351
0.3	0.904	0.682489602753	0.9518	0.8746922
0.5	0.7852	0.650588525805	0.7904	0.74828416
0.7	0.2354	0.541325587536	0.205	0.53610629
0.9	0.1038	0.500972566906	0.9846	0.500969165


==> data/cifar_pruneres3-2_mal.dat <==
p	acc	pre	rec	auc
0.1	0.9108	0.716158860088	0.9967	0.93316558
0.3	0.9128	0.776124785862	0.9759	0.92545732
0.5	0.9085	0.743471710747	0.9795	0.92103562
0.7	0.903	0.78219058324	0.8382	0.86622535
0.9	0.8536	0.631475409836	0.5961	0.65508869


==> data/mnist_size.txt <==
p acc pre rec auc
320682 0.9904 0.661321359846 0.5715 0.64999133
477370 0.9896 0.753054575075 0.5838 0.78600126
634058 0.9893 0.804926897657 0.879 0.88638324
790746 0.9894 0.855398249216 0.7915 0.91108719
947434 0.99 0.838333792091 0.9247 0.922865395
1104122 0.9903 0.84768387553 0.9971 0.94869541
1260810 0.9903 0.878078245516 0.9449 0.95548136


==> data/purchase_size.txt <==
p acc pre rec auc
94085 0.9832 0.805406389369 0.991666666667 0.892706722222
140741 0.984166666667 0.826060539107 0.997 0.923357394444
187397 0.984233333333 0.841871824383 1.0 0.948693204444
234053 0.985333333333 0.83792733695 0.999333333333 0.953416534444
280709 0.9846 0.835269737736 1.0 0.955572498889
327365 0.984066666667 0.859034888712 0.999833333333 0.961211771111
374021 0.983533333333 0.839905892897 0.999666666667 0.960476471111

